Quantum machine learning of graph-structured data

Graph structures are ubiquitous throughout the natural sciences. Here we consider graph-structured quantum data and describe how to carry out its quantum machine learning via quantum neural networks. In particular, we consider training data in the form of pairs of input and output quantum states associated with the vertices of a graph, together with edges encoding correlations between the vertices. We explain how to systematically exploit this additional graph structure to improve quantum learning algorithms. These algorithms are numerically simulated and exhibit excellent learning behavior. Scalable quantum implementations of the learning procedures are likely feasible on the next generation of quantum computing devices.

==> connectedClustersRandomShuffled_8pairs3sv_3-1network_adjT0i65and1_g-0i5_delta0_lda1_ep0i01_plot.csv <==
step times epsilon,SsvTraining,SsvTestingAll,SsvTestingUsv,SsvGraphTraining,SsvGraphTestingAll,SsvGraphTestingUsv
0.0,0.386365249429879,0.4440803992673047,0.4787094891697601,-1.390655268630433,0.4440803992673047,0.4787094891697601
0.01,0.3990519459570199,0.4489599838120272,0.4789048065250315,-0.5946985006530445,0.4463286968271513,0.46567266863363077
0.02,0.4119080094258654,0.45392843490819007,0.47914069019758493,-0.15611833092787936,0.4499876798102329,0.45925088574671663
0.03,0.42491624568618835,0.4589795450090111,0.4794175246027048,0.08209909022075484,0.4542967204143975,0.45732239936376795
0.04,0.43805836987276975,0.4641066000604925,0.47973553817312614,0.21712616370722415,0.4587769858723917,0.4579720775231711
0.05,0.45131509779258844,0.46930240880942337,0.48009479541952427,0.2978558806543349,0.46323259737137534,0.46004402160025876
0.060000000000000005,0.46466625299635905,0.474559338835908,0.4804951903396374,0.3486507937553834,0.4676137550230109,0.4629152310383348
0.07,0.4780908885678388,0.4798693590716935,0.4809364413740063,0.38221509882266774,0.47192434770046066,0.46625171624673656
0.08,0.4915674222620185,0.48522408840190223,0.48141808808583253,0.4055010581143299,0.47618048073697194,0.46986704620869
0.09,0.5050737832372508,0.490614849785625,0.4819394897146495,0.42246476772728014,0.48039606907822896,0.47365098987493665
0.09999999999999999,0.5185875682729474,0.49603272917665336,0.482499825718877,0.4354270728717886,0.4845796494771948,0.4775344577220253
0.10999999999999999,0.5320862050595577,0.5014686383859465,0.48309809838177975,0.4457833628775364,0.4887349949404997,0.48147193701697566
0.11999999999999998,0.5455471199056242,0.5069133809084606,0.48373313751016245,0.4543903150259714,0.4928625841770711,0.4854322908312436
0.12999999999999998,0.5589479070398583,0.5123577196442544,0.484403607206892,0.4617839230515499,0.4969609337073342,0.48939364540659175
0.13999999999999999,0.5722664966033043,0.5177924453817664,0.4851080146488436,0.46830576347908426,0.5010275610713346,0.4933403611662329
0.15,0.5854813184327946,0.5232084448830047,0.4858447207531307,0.47417770942335946,0.5050596047569158,0.49726112702875797
0.16,0.5985714588328693,0.5285967674175766,0.4866119525684009,0.4795469114102826,0.5090541893561601,0.5011477006770771
0.17,0.61151680771558,0.5339486886349302,0.4874078171865403,0.484513261450201,0.5130086209959155,0.504994045083709
0.18000000000000002,0.6242981937484703,0.5392557707399838,0.48823031693489183,0.48914636030156017,0.5169204775652942,0.5087957222651831
0.19000000000000003,0.6368975054791469,0.5445099180431221,0.4890773655815072,0.4934961089608103,0.5207876377401803,0.5125494614636729
0.20000000000000004,0.6492977967859095,0.5497034270865434,0.4899468052669238,0.4975993853782865,0.5246082768942224,0.5162528492050152
0.21000000000000005,0.6614833754215815,0.5548290306993798,0.4908364238660588,0.5014842959185426,0.5283808469246646,0.5199041060894605
0.22000000000000006,0.6734398738545391,0.5598799354973907,0.49174397248310164,0.5051729125513496,0.5321040498060564,0.5235019259042243
0.23000000000000007,0.6851543020496002,0.5648498525126175,0.49266718279042804,0.5086830575202799,0.5357768101902673,0.5270453596841217
0.24000000000000007,0.6966150822554654,0.5697330208075364,0.493603783938779,0.512029484211554,0.5393982496825772,0.5305337321853423
0.25000000000000006,0.7078120662601335,0.5745242240908053,0.4945515187892084,0.5152246719757198,0.5429676638829528,0.5339665816734812
0.26000000000000006,0.7187365359289731,0.5792188005022697,0.49550815924624764,0.5182793716360512,0.5464845024454332,0.5373436164138208
0.2700000000000001,0.7293811881425863,0.5838126458690431,0.4964715205049173,0.5212029880478959,0.5499483519904576,0.540664683068926
0.2800000000000001,0.73974010549709,0.5883022108489792,0.4974394740601127,0.5240038546209737,0.5533589215258142,0.5439297435403091
0.2900000000000001,0.7498087143148128,0.5926844924705399,0.4984099593639762,0.5266894349945064,0.5567160299827613,0.5471388577659845
0.3000000000000001,0.7595837316385085,0.5969570206480503,0.4993809940537755,0.5292664746336161,0.5600195954904457,0.5502921706972911
0.3100000000000001,0.7690631029493838,0.6011178402986997,0.5003506827082893,0.5317411172528167,0.5632696260573139,0.5533899021951708
0.3200000000000001,0.7782459323629802,0.6051654897134442,0.5013172241237226,0.5341189959654702,0.5664662113826848,0.5564323389593456
0.3300000000000001,0.7871324070233617,0.6090989758399766,0.5022789171299457,0.5364053058458295,0.5696095155748173,0.559419827871758
0.34000000000000014,0.7957237173422831,0.6129177471244807,0.5032341649937992,0.5386048625102082,0.5726997705990051,0.5623527703266685
0.35000000000000014,0.804021974623756,0.616621664532657,0.5041814784779975,0.5407221499611441,0.5757372703189036,0.5652316172550272
0.36000000000000015,0.8120301274835803,0.6202109713323797,0.5051194776416593,0.5427613600328927,0.5787223650264743,0.5680568646457145
0.37000000000000016,0.8197518783255194,0.6236862621731727,0.5060468924817647,0.5447264251644007,0.581655456381337,0.5708290494323317
0.38000000000000017,0.8271916009778993,0.6270484519442524,0.5069625625240642,0.5466210458036858,0.5845369927000228,0.5735487456597697
0.3900000000000002,0.8343542604327444,0.6302987448357051,0.5078654354774816,0.5484487134496958,0.587367464550605,0.576216560875744
0.4000000000000002,0.8412453354694618,0.6334386039687034,0.5087545650682485,0.5502127301225025,0.5901474006194468,0.5788331327132438
0.4100000000000002,0.8478707447908901,0.6364697219024155,0.5096291081693307,0.5519162248932973,0.5928773638251358,0.5813991256434456
0.4200000000000002,0.8542367771546263,0.6393939922690101,0.5104883213376403,0.553562167984742,0.5955579476607462,0.5839152278873473
0.4300000000000002,0.8603500258494,0.6422134827350906,0.511331556866505,0.5551533828584952,0.5981897727499393,0.586382148479699
0.4400000000000002,0.8662173277464551,0.6449304094389128,0.5121582584543874,0.5566925566326137,0.6007734836054826,0.5888006144818914
0.45000000000000023,0.8718457070503335,0.6475471130084252,0.5129679565832802,0.5581822491120005,0.6033097455808887,0.5911713683420263
0.46000000000000024,0.8772423237823398,0.6500660362258351,0.5137602636919324,0.5596249006665911,0.605799242007296,0.5934951654010197
0.47000000000000025,0.882414426953071,0.6524897033701811,0.5145348692204471,0.5610228391521425,0.6082426715086232,0.5957727715435963
0.48000000000000026,0.8873693123170647,0.6548207012401689,0.5152915345940314,0.5623782860354739,0.6106407454885895,0.5980049609927184
0.49000000000000027,0.892114284551901,0.6570616618351399,0.5160300882050833,0.5636933618585562,0.6129941857834991,0.6001925142454673
0.5000000000000002,0.896656623664922,0.6592152466521445,0.5167504204444779,0.5649700911528845,0.6153037224748332,0.602336216147823
0.5100000000000002,0.9010035554018083,0.6612841325413267,0.5174524788250378,0.5662104068963899,0.6175700918557349,0.6044368541051972
0.5200000000000002,0.9051622254113706,0.663270999049778,0.5181362632328226,0.5674161545890744,0.6197940345454532,0.6064952164250301
0.5300000000000002,0.9091396769087771,0.6651785171752405,0.5188018213351185,0.5685890960100937,0.6219762937457647,0.6085120907872728
0.5400000000000003,0.9129428315738378,0.6670093394451075,0.5194492441678694,0.569730912707787,0.6241176136333394,0.6104882628381795
0.5500000000000003,0.9165784734207897,0.668766091232678,0.5200786619198111,0.5708432092647668,0.626218737881974,0.6124245149024932
0.5600000000000003,0.9200532353802107,0.6704513632211377,0.520690239925694,0.5719275163723748,0.6282804083085942,0.614321624808872
0.5700000000000003,0.9233735883413137,0.6720677049259581,0.5212841748767448,0.572985293742334,0.6303033636369179,0.6161803648232106
0.5800000000000003,0.9265458324131263,0.6736176191879419,0.5218606912528314,0.5740179328780703,0.6322883383727126,0.6180015006844174
0.5900000000000003,0.9295760901752068,0.6751035575517483,0.5224200379776732,0.575026759723761,0.6342360617846208,0.6197857907371449
0.6000000000000003,0.9324703017020034,0.6765279164481326,0.5229624852958101,0.576013037205547,0.6361472569846218,0.6215339851559898
0.6100000000000003,0.9352342211592113,0.6778930341021108,0.5234883218678504,0.5769779676764011,0.6380226401022971,0.6232468252557088
0.6200000000000003,0.9378734147851109,0.6792011880936439,0.5239978520787638,0.5779226952737345,0.6398629195472014,0.624925042882106
0.6300000000000003,0.9403932600845217,0.6804545935020453,0.5244913935525595,0.5788483081969135,0.6416687953537934,0.6265693598783474
0.6400000000000003,0.9427989460774614,0.681655401570056,0.5249692748656128,0.5797558409102963,0.6434409586035476,0.6281804876216206
0.6500000000000004,0.9450954744585792,0.6828056988282671,0.5254318334500799,0.5806462762761927,0.6451800909190515,0.6297591266252147
0.6600000000000004,0.9472876615368854,0.6839075066252523,0.5258794136782726,0.5815205476211759,0.6468868640250879,0.6313059662012824
0.6700000000000004,0.9493801408380066,0.6849627810133126,0.5263123651184963,0.58237954073845,0.6485619393719061,0.6328216841797422
0.6800000000000004,0.9513773662631865,0.6859734129441071,0.5267310409526594,0.5832240958283881,0.6502059678160956,0.6343069466789837
0.6900000000000004,0.9532836157104145,0.6869412287325968,0.5271357965459061,0.5840550093789549,0.6518195893546871,0.6357624079242415
0.7000000000000004,0.9551029950734301,0.6878679907516606,0.5275269881585989,0.5848730359873991,0.6534034329083281,0.6371887101097273
0.7100000000000004,0.9568394425438808,0.6887553983234179,0.5279049717911403,0.5856788901243917,0.6549581161495868,0.6385864833008061
0.7200000000000004,0.9584967331506631,0.6896050887767237,0.52827010215236,0.5864732478416411,0.6564842453726598,0.6399563453727258
0.7300000000000004,0.9600784834784496,0.6904186386434802,0.5286227317424985,0.5872567484239145,0.6579824154009676,0.6412989019826119
0.7400000000000004,0.9615881565146341,0.6911975649693402,0.5289632100421637,0.5880299959863579,0.6594532095293242,0.6426147465716345
0.7500000000000004,0.9630290665804891,0.6919433267170705,0.5292918827990193,0.5887935610179833,0.6608971994975783,0.6439044603944664
0.7600000000000005,0.9644043843082059,0.6926573262433006,0.5296090914043574,0.5895479818722005,0.6623149454928088,0.6451686125733258
0.7700000000000005,0.9657171416307925,0.6933409108316284,0.52991517235213,0.5902937662052892,0.6637069961773517,0.646407760174091
0.7800000000000005,0.9669702367565317,0.6939953742670958,0.5302104567734343,0.5910313923637467,0.6650738887401161,0.6476224483021422
0.7900000000000005,0.9681664391039163,0.6946219584388804,0.530495270039859,0.5917613107214796,0.6664161489688213,0.6488132102157637
0.8000000000000005,0.9693083941767345,0.6952218549597312,0.5307699314295292,0.592483944967849,0.6677342913409511,0.6499805674550855
0.8100000000000005,0.9703986283622972,0.6957962067921627,0.531034753850082,0.5931996933476273,0.6690288191313827,0.6511250299847089
0.8200000000000005,0.971439553638726,0.6963461098727767,0.5312900436132071,0.5939089298539563,0.6703002245347969,0.6522470963482944
0.8300000000000005,0.9724334721798141,0.6968726147272848,0.5315361002557671,0.5946120053754341,0.6715489888011154,0.6533472538335277
0.8400000000000005,0.9733825808482331,0.6973767280698869,0.5317732164028792,0.5953092487984978,0.6727755823823546,0.6544259786460147
0.8500000000000005,0.9742889755698371,0.6978594143816167,0.5320016776686844,0.5960009680662844,0.6739804650893988,0.6554837360907624
0.8600000000000005,0.9751546555835566,0.6983215974631278,0.5322217625908706,0.5966874511951854,0.6751640862573293,0.6565209807600274
0.8700000000000006,0.9759815275628649,0.6987641619581493,0.53243374259532,0.59736896725032,0.6763268849180464,0.6575381567264135
0.8800000000000006,0.9767714096061048,0.699187954844509,0.5326378819875516,0.598045767281162,0.6774692899790346,0.6585356977401989
0.8900000000000006,0.9775260350940821,0.6995937868902247,0.5328344379679102,0.5987180852185727,0.6785917204072119,0.6595140274299616
0.9000000000000006,0.9782470564142924,0.6999824340726731,0.5330236606677016,0.599386138734477,0.6796945854169064,0.6604735595056677
0.9100000000000006,0.9789360485519681,0.7003546389593203,0.5332057932037316,0.6000501300654267,0.6807782846610739,0.6614146979634503
0.9200000000000006,0.9795945125488222,0.7007111120488836,0.5333810717489204,0.6007102468012886,0.6818432084249678,0.6623378372913982
0.9300000000000006,0.9802238788309555,0.7010525330721556,0.5335497256168757,0.6013666626402705,0.6828897378215276,0.6632433626757215
0.9400000000000006,0.9808255104078792,0.7013795522520242,0.5337119773585112,0.6020195381115008,0.683918244987837,0.664131650206745
0.9500000000000006,0.9814007059450068,0.7016927915224802,0.5338680428689643,0.6026690212663421,0.6849290932820602,0.6650030670842281
0.9600000000000006,0.9819507027123006,0.7019928457066386,0.5340181315032414,0.6033152483396083,0.6859226374803149,0.6658579718215535
0.9700000000000006,0.9824766794120197,0.7022802836539912,0.5341624461991742,0.603958344381827,0.686899223973014,0.6666967144484014
0.9800000000000006,0.9829797588887254,0.7025556493372711,0.5343011836063986,0.6045984238636646,0.6878591909602368,0.667519636711544
0.9900000000000007,0.9834610107248608,0.7028194629094598,0.5344345342202192,0.6052355912536012,0.6888028686457596,0.6683270722734634
1.0000000000000007,0.9839214537253355,0.7030722217215724,0.5345626825193145,0.6058699415699199,0.6897305794293895,0.6691193469085044
1.0100000000000007,0.9843620582946219,0.7033144013019668,0.5346858071063737,0.6065015609080365,0.6906426380973174,0.6698967786963401
1.0200000000000007,0.984783748709936,0.7035464562979964,0.5348040808508326,0.6071305269441722,0.691539352010212,0.6706596782125351
1.0300000000000007,0.9851874052940671,0.703768821380889,0.5349176710329822,0.6077569094163391,0.6924210212888328,0.6714083487160373
1.0400000000000007,0.9855738664914494,0.7039819121147933,0.5350267394887996,0.6083807705835711,0.6932879389969507,0.6721430863334404
1.0500000000000007,0.9859439308510328,0.7041861257909671,0.5351314427549276,0.6090021656643098,0.6941403913214101,0.6728641802399027
1.0600000000000007,0.9862983589194747,0.7043818422281136,0.535231932213297,0.6096211432548172,0.6949786577491791,0.6735719128366116
1.0700000000000007,0.9866378750481241,0.7045694245398911,0.5353283542349514,0.6102377457284549,0.6958030112412601,0.6742665599247113
1.0800000000000007,0.9869631691172133,0.7047492198706337,0.5354208503226859,0.6108520096166437,0.6966137184033603,0.6749483908756351
1.0900000000000007,0.9872748981805932,0.704921560100325,0.5355095572521641,0.6114639659722801,0.6974110396532306,0.6756176687977851
1.1000000000000008,0.9875736880342764,0.7050867625198686,0.535594607211224,0.6120736407163612,0.6981952293846072,0.676274650699534
1.1100000000000008,0.9878601347119651,0.7052451304776932,0.5356761279371302,0.6126810549685339,0.6989665361276994,0.6769195876485217
1.1200000000000008,0.9881348059106526,0.7053969539987134,0.5357542428515498,0.6132862253622611,0.6997252027061858,0.6775527249272421
1.1300000000000008,0.9883982423492953,0.7055425103766673,0.5358290711930905,0.6138891643452671,0.7004714663906907,0.6781743021849207
1.1400000000000008,0.9886509590634612,0.7056820647408255,0.5359007281472441,0.6144898804658927,0.7012055590487279,0.6787845535856967
1.1500000000000008,0.9888934466387558,0.7058158705980436,0.5359693249736164,0.6150883786459704,0.701927707291104,0.6793837079531274
1.1600000000000008,0.989126172385744,0.7059441703511251,0.5360349691303539,0.6156846604408002,0.7026381326147838,0.679971988911042
1.1700000000000008,0.9893495814589782,0.7060671957944229,0.5360977643956897,0.6162787242867794,0.7033370515422372,0.6805496150207837
1.1800000000000008,0.9895640979226504,0.70618516858759,0.5361578109865537,0.6168705657372242,0.7040246757572786,0.6811167999148737
1.1900000000000008,0.9897701257652948,0.7062983007083674,0.536215205674211,0.6174601776868831,0.7047012122374295,0.6816737524271468
1.2000000000000008,0.9899680498658711,0.7064067948852674,0.5362700418969052,0.6180475505856373,0.7053668633828394,0.6822206767194093
1.2100000000000009,0.9901582369134614,0.7065108450109836,0.536322409869497,0.6186326726418436,0.7060218271417918,0.6827577724046647
1.2200000000000009,0.9903410362827353,0.70661063653734,0.536372396690103,0.6192155300157718,0.706666297132852,0.6832852346669775
1.2300000000000009,0.990516780867237,0.706706346852554,0.5364200864437442,0.6197961070035516,0.7073004627636849,0.6838032543780178
1.2400000000000009,0.9906857878724719,0.706798145641568,0.5364655603030256,0.620374386212043,0.7079245093466073,0.6843120182103647
1.2500000000000009,0.990848359570677,0.7068861952301789,0.5365088966258801,0.620950348725009,0.7085386182109172,0.68481170874762
1.260000000000001,0.9910047840190939,0.7069706509136654,0.5365501710504084,0.6215239742609626,0.7091429668120551,0.6853025045914042
1.270000000000001,0.9911553357434627,0.7070516612705847,0.536589456586858,0.6220952413230432,0.7097377288376594,0.6857845804652994
1.280000000000001,0.9913002763884003,0.7071293684623925,0.5366268237067878,0.6226641273412536,0.7103230743105664,0.6862581073158047
1.290000000000001,0.9914398553362401,0.7072039085195085,0.5366623404294696,0.6232306088073842,0.7108991696888213,0.6867232524103755
1.300000000000001,0.9915743102958424,0.707275411614426,0.5366960724055762,0.6237946614029273,0.7114661779627552,0.6871801794326103
1.310000000000001,0.9917038678628209,0.7073440023224442,0.5367280829982182,0.6243562601202788,0.7120242587491956,0.687629048574661
1.320000000000001,0.9918287440525567,0.7074097998705754,0.5367584333613866,0.6249153793775035,0.712573568382865,0.6880700166269236
1.330000000000001,0.9919491448073163,0.7074729183751538,0.5367871825158563,0.6254719931269368,0.7131142600050406,0.6885032370650906
1.340000000000001,0.9920652664787258,0.7075334670686597,0.5368143874226201,0.6260260749578721,0.7136464836495282,0.6889288601346245
1.350000000000001,0.9921772962867929,0.7075915505162417,0.5368401030539109,0.6265775981935862,0.7141703863260188,0.6893470329327205
1.360000000000001,0.9922854127566166,0.7076472688224048,0.5368643824618777,0.6271265359829321,0.7146861121008912,0.6897578994878293
1.370000000000001,0.992389786133872,0.7077007178283107,0.536887276844974,0.627672861386724,0.715193802175521,0.6901616008368033
1.380000000000001,0.9924905787800972,0.7077519893001172,0.5369088356121292,0.6282165474591279,0.7156935949621602,0.690558275099731
1.390000000000001,0.9925879455487733,0.7078011711087653,0.5369291064447606,0.6287575673242694,0.7161856261574491,0.6909480575525249
1.400000000000001,0.9926820341431322,0.707848347401606,0.5369481353566903,0.6292958942482434,0.7166700288136227,0.6913310806973287
1.410000000000001,0.9927729854565849,0.7078935987662373,0.5369659667520287,0.6298315017067273,0.7171469334074725,0.6917074743308017
1.420000000000001,0.9928609338966213,0.7079370023869134,0.5369826434810886,0.6303643634483669,0.717616467907123,0.692077365610345
1.430000000000001,0.9929460076929889,0.7079786321938617,0.5369982068943854,0.6308944535541158,0.718078757836685,0.6924408791183301
1.440000000000001,0.9930283291909224,0.708018559005837,0.5370126968947857,0.6314217464926917,0.718533926338843,0.6927981369243874
1.450000000000001,0.993108015130154,0.7080568506662233,0.5370261519878649,0.6319462171723065,0.7189820942354352,0.6931492586458139
1.460000000000001,0.9931851769104036,0.7080935721729787,0.5370386093305238,0.6324678409888276,0.7194233800860819,0.6934943615061546
1.470000000000001,0.9932599208440136,0.7081287858027121,0.5370501047779312,0.6329865938705141,0.7198579002449237,0.6938335603920206
1.480000000000001,0.9933323483963532,0.7081625512291541,0.5370606729288346,0.6335024523194714,0.7202857689155182,0.694166967908187
1.490000000000001,0.993402556414599,0.7081949256362886,0.5370703471693025,0.6340153934499572,0.7207070982039546,0.6944946944310336
1.500000000000001,0.9934706373454564,0.7082259638263864,0.5370791597149444,0.6345253950236727,0.721121998170238,0.6948168481603765
1.5100000000000011,0.9935366794423702,0.7082557183231791,0.5370871416516645,0.6350324354821615,0.7215305768779948,0.6951335351697401
1.5200000000000011,0.9936007669627341,0.7082842394703943,0.5370943229749904,0.6355364939764419,0.7219329404425554,0.695444859455125
1.5300000000000011,0.9936629803555951,0.7083115755258698,0.5371007326280346,0.6360375503939818,0.722329193077458,0.6957509229823121
1.5400000000000011,0.9937233964403157,0.7083377727514485,0.5371063985381282,0.636535585383136,0.722719437139427,0.6960518257327549
1.5500000000000012,0.993782088576639,0.7083628754988487,0.5371113476521745,0.6370305803751501,0.7231037731718759,0.6963476657481081
1.5600000000000012,0.9938391268265768,0.7083869262916959,0.5371156059707672,0.6375225176038353,0.7234822999469782,0.6966385391734315
1.5700000000000012,0.993894578108523,0.7084099659038936,0.537119198581116,0.6380113801230177,0.7238551145063561,0.6969245402991175
1.5800000000000012,0.993948506343972,0.7084320334345001,0.537122149688817,0.6384971518218545,0.7242223122004293,0.6972057616015829
1.5900000000000012,0.994000972597204,0.7084531663792731,0.5371244826485146,0.6389798174381175,0.7245839867264724,0.6974822937827666
1.6000000000000012,0.9940520352082823,0.708473400699036,0.5371262199934882,0.639459362569527,0.724940230165419,0.697754225808473
1.6100000000000012,0.99410174991969,0.7084927708850107,0.5371273834642032,0.6399357736832307,0.7252911330174616,0.6980216449456033
1.6200000000000012,0.9941501699969143,0.7085113100212567,0.5371279940358621,0.6404090381235075,0.7256367842364797,0.6982846367983037
1.6300000000000012,0.9941973463432777,0.7085290498443494,0.5371280719449925,0.6408791441177792,0.7259772712633462,0.6985432853430823
1.6400000000000012,0.9942433276092938,0.7085460208004245,0.537127636715103,0.6413460807810122,0.7263126800581445,0.698797672962916
1.6500000000000012,0.9942881602968171,0.7085622520997079,0.5371267071814424,0.6418098381185773,0.7266430951313345,0.6990478804803879
1.6600000000000013,0.9943318888582384,0.7085777717686464,0.5371253015148912,0.6422704070276564,0.7269685995739126,0.6992939871898946
1.6700000000000013,0.9943745557909686,0.7085926066997521,0.5371234372450222,0.6427277792972501,0.7272892750865922,0.699536070888946
1.6800000000000013,0.9944162017274384,0.7086067826992557,0.5371211312823462,0.6431819476068699,0.7276052020080458,0.699774207908595
1.6900000000000013,0.9944568655208359,0.7086203245326835,0.5371183999397922,0.6436329055239721,0.7279164593422415,0.7000084731430295
1.7000000000000013,0.9944965843267818,0.7086332559684343,0.5371152589534258,0.6440806475002077,0.7282231247849095,0.7002389400783512
1.7100000000000013,0.9945353936811475,0.7086455998194637,0.5371117235024535,0.6445251688665414,0.7285252747491661,0.7004656808205731
1.7200000000000013,0.994573327574196,0.708657377983151,0.537107808228524,0.6449664658273082,0.7288229843903348,0.7006887661228678
1.7300000000000013,0.9946104185212294,0.708668611479435,0.5371035272543584,0.645404535453262,0.7291163276299863,0.7009082654120831
1.7400000000000013,0.9946466976299092,0.7086793204872982,0.5370988942017316,0.6458393756736762,0.7294053771792344,0.7011242468145613
1.7500000000000013,0.9946821946644047,0.7086895243796685,0.5370939222088268,0.6462709852675491,0.729690204561313,0.7013367771812843
1.7600000000000013,0.9947169381065383,0.7086992417568183,0.5370886239469863,0.6466993638539698,0.7299708801334635,0.7015459221123637
1.7700000000000014,0.9947509552140522,0.7087084904783203,0.5370830116368811,0.6471245118816938,0.7302474731081601,0.7017517459809094
1.7800000000000014,0.9947842720761512,0.708717287693629,0.5370770970641157,0.6475464306179827,0.7305200515736985,0.7019543119562904
1.7900000000000014,0.9948169136664452,0.7087256498713512,0.5370708915942949,0.6479651221367498,0.7307886825141745,0.7021536820268159
1.8000000000000014,0.994848903893416,0.7087335928272589,0.5370644061875647,0.648380589306067,0.7310534318288768,0.7023499170218537
1.8100000000000014,0.9948802656485319,0.708741131751106,0.5370576514126504,0.6487928357750694,0.7313143643511176,0.7025430766334101
1.8200000000000014,0.9949110208521179,0.7087482812322993,0.5370506374604082,0.6492018659603096,0.7315715438665256,0.702733219437188
1.8300000000000014,0.9949411904970905,0.7087550552844764,0.5370433741569078,0.6496076850315989,0.7318250331308215,0.7029204029131448
1.8400000000000014,0.9949707946906602,0.7087614673690357,0.537035870976061,0.6500102988973783,0.7320748938871002,0.703104683465566
1.8500000000000014,0.9949998526940997,0.7087675304176719,0.5370281370518153,0.6504097141896603,0.7323211868826395,0.7032861164426744
1.8600000000000014,0.9950283829606654,0.7087732568539535,0.5370201811899264,0.650805938248576,0.7325639718852518,0.7034647561557885
1.8700000000000014,0.9950564031717658,0.7087786586139879,0.5370120118793212,0.6511989791065679,0.7328033076992073,0.7036406558980531
1.8800000000000014,0.995083930271456,0.7087837471662173,0.5370036373030741,0.6515888454722648,0.7330392521807377,0.7038138679627495
1.8900000000000015,0.9951109804993404,0.708788533530377,0.5369950653489989,0.6519755467140702,0.7332718622531426,0.7039844436612042
1.9000000000000015,0.9951375694219579,0.7087930282956595,0.5369863036198804,0.6523590928434984,0.7335011939215185,0.7041524333403146
1.9100000000000015,0.9951637119627216,0.7087972416381156,0.5369773594433521,0.6527394944982919,0.7337273022871218,0.7043178863996977
1.9200000000000015,0.9951894224304815,0.7088011833373257,0.5369682398814323,0.6531167629253503,0.7339502415613854,0.7044808513084807
1.9300000000000015,0.9952147145467752,0.7088048627923752,0.5369589517397352,0.6534909099634987,0.7341700650796039,0.7046413756217443
1.9400000000000015,0.9952396014718312,0.7088082890371645,0.5369495015763646,0.6538619480261274,0.7343868253142999,0.7047995059966315
1.9500000000000015,0.9952640958293753,0.708811470755078,0.5369398957104997,0.6542298900837265,0.7346005738882884,0.7049552882081328
1.9600000000000015,0.99528820973031,0.7088144162930478,0.5369301402306904,0.6545947496463462,0.7348113615874527,0.705108767164561
1.9700000000000015,0.9953119547953045,0.70881713367503,0.5369202410028653,0.6549565407460041,0.7350192383732415,0.7052599869227228
1.9800000000000015,0.9953353421763603,0.708819630614925,0.5369102036780639,0.6553152779190661,0.7352242533949027,0.7054089907028013
1.9900000000000015,0.995358382577389,0.7088219145289638,0.5369000336999087,0.6556709761886239,0.7354264550014661,0.7055558209029554
2.0000000000000013,0.9953810862738601,0.7088239925475821,0.5368897363118154,0.6560236510468915,0.7356258907534841,0.7057005191136508
2.010000000000001,0.9954034631315473,0.7088258715268059,0.536879316563961,0.6563733184376401,0.7358226074345415,0.7058431261317234
2.020000000000001,0.9954255226244323,0.7088275580591693,0.5368687793200115,0.6567199947386955,0.7360166510625479,0.7059836819741924
2.0300000000000007,0.995447273851794,0.7088290584841844,0.5368581292636188,0.6570636967445136,0.7362080669008176,0.7061222258918252
2.0400000000000005,0.995468725554521,0.7088303788983809,0.5368473709046968,0.6574044416488544,0.7363968994689508,0.7062587963824642
2.0500000000000003,0.995489886130693,0.7088315251649365,0.5368365085854826,0.6577422470275727,0.7365831925535209,0.706393431204121
2.06,0.995510763650454,0.7088325029229143,0.5368255464863906,0.6580771308215415,0.736766989218582,0.7065261673878495
2.07,0.9955313658702162,0.7088333175961232,0.5368144886316675,0.6584091113197209,0.7369483318159958,0.7066570412503956
2.0799999999999996,0.9955517002462245,0.708833974401616,0.5368033388948509,0.6587382071423948,0.7371272619955967,0.706786088406644
2.0899999999999994,0.9955717739475131,0.7088344783578472,0.5367921010040477,0.6590644372245814,0.7373038207151912,0.7069133437818501
2.099999999999999,0.9955915938682751,0.7088348342924942,0.5367807785470257,0.6593878207996374,0.7374780482504065,0.707038841623679
2.109999999999999,0.9956111666396831,0.708835046849966,0.5367693749761359,0.6597083773830638,0.7376499842043904,0.7071626155140471
2.1199999999999988,0.995630498641177,0.708835120498608,0.5367578936130666,0.6600261267565272,0.7378196675173702,0.7072846983807752
2.1299999999999986,0.9956495960112471,0.7088350595376127,0.5367463376534322,0.66034108895211,0.7379871364760764,0.7074051225090573
2.1399999999999983,0.995668464657736,0.7088348681036575,0.5367347101712104,0.6606532842367924,0.7381524287230343,0.7075239195527487
2.149999999999998,0.9956871102676814,0.7088345501772699,0.536723014123023,0.6609627330971852,0.7383155812657317,0.7076411205454792
2.159999999999998,0.9957055383167192,0.708834109588942,0.5367112523522758,0.6612694562245154,0.7384766304856656,0.7077567559115947
2.1699999999999977,0.9957237540780676,0.7088335500249953,0.5366994275931519,0.6615734744998756,0.7386356121472728,0.7078708554769318
2.1799999999999975,0.9957417626311145,0.7088328750332153,0.5366875424744759,0.6618748089797439,0.7387925614067474,0.7079834484794268
2.1899999999999973,0.9957595688696209,0.7088320880282566,0.536675599523438,0.6621734808817821,0.7389475128207506,0.7080945635795655
2.199999999999997,0.995777177509562,0.708831192296835,0.5366636011691989,0.6624695115709172,0.7391005003550171,0.7082042288706775
2.209999999999997,0.9957945930966208,0.7088301910027117,0.5366515497463663,0.6627629225457125,0.7392515573928562,0.7083124718890711
2.2199999999999966,0.9958118200133504,0.7088290871914802,0.536639447498358,0.6630537354250328,0.7394007167435597,0.7084193196240242
2.2299999999999964,0.9958288624860208,0.7088278837951596,0.5366272965806429,0.6633419719350104,0.7395480106507092,0.7085247985276196
2.239999999999996,0.9958457245911606,0.7088265836366106,0.5366150990638805,0.6636276538963111,0.7396934708003942,0.7086289345244398
2.249999999999996,0.9958624102618147,0.7088251894337717,0.536602856936946,0.6639108032117093,0.7398371283293392,0.7087317530211173
2.259999999999996,0.9958789232935242,0.7088237038037314,0.5365905721098557,0.6641914418539694,0.7399790138329404,0.7088332789157418
2.2699999999999956,0.9958952673500443,0.7088221292666372,0.536578246416593,0.6644695918540401,0.7401191573732191,0.7089335366071307
2.2799999999999954,0.9959114459688102,0.7088204682494507,0.536565881617835,0.6647452752895616,0.7402575884866887,0.7090325500039624
2.289999999999995,0.9959274625661657,0.7088187230895555,0.5365534794035894,0.6650185142736869,0.7403943361921405,0.709130342533775
2.299999999999995,0.9959433204423599,0.7088168960382217,0.5365410413957389,0.6652893309442167,0.7405294289983477,0.7092269371518318
2.3099999999999947,0.9959590227863288,0.7088149892639357,0.5365285691505,0.6655577474530541,0.7406628949116908,0.7093223563498565
2.3199999999999945,0.9959745726802655,0.7088130048555982,0.5365160641607978,0.6658237859559697,0.7407947614437027,0.7094166221646372
2.3299999999999943,0.9959899731039924,0.7088109448255958,0.5365035278585578,0.6660874686026864,0.7409250556185399,0.7095097561865068
2.339999999999994,0.9960052269391424,0.7088088111127547,0.5364909616169221,0.6663488175272754,0.7410538039803749,0.7096017795676932
2.349999999999994,0.9960203369731581,0.708806605585176,0.5364783667523868,0.6666078548388673,0.741181032600714,0.7096927130305466
2.3599999999999937,0.9960353059031194,0.7088043300429631,0.5364657445268692,0.6668646026126746,0.7413067670856411,0.7097825768756425
2.3699999999999934,0.9960501363394022,0.7088019862208392,0.5364530961497015,0.6671190828813223,0.7414310325829886,0.7098713909897655
2.3799999999999932,0.9960648308091797,0.7087995757906659,0.5364404227795576,0.6673713176264884,0.7415538537894333,0.7099591748537696
2.389999999999993,0.9960793917597738,0.7087971003638615,0.5364277255263141,0.6676213287708485,0.7416752549575223,0.710045947550321
2.399999999999993,0.9960938215618578,0.7087945614937247,0.5364150054528448,0.6678691381703221,0.7417952599026248,0.7101317277715223
2.4099999999999926,0.9961081225125263,0.7087919606776714,0.5364022635767584,0.6681147676066189,0.7419138920098135,0.710216533826419
2.4199999999999924,0.9961222968382278,0.7087892993593797,0.5363895008720709,0.6683582387800812,0.7420311742406748,0.7103003836483918
2.429999999999992,0.996136346697574,0.708786578930856,0.5363767182708251,0.6685995733028165,0.7421471291400468,0.7103832948024328
2.439999999999992,0.9961502741840277,0.7087838007344166,0.53636391666465,0.668838792692122,0.74226177884269,0.710465284492311
2.4499999999999917,0.9961640813284754,0.708780966064598,0.5363510969062715,0.6690759183641902,0.7423751450798827,0.7105463695676213
2.4599999999999915,0.9961777701016885,0.7087780761699869,0.536338259810966,0.6693109716280967,0.7424872491859497,0.7106265665307236
2.4699999999999913,0.9961913424166814,0.7087751322549851,0.5363254061579673,0.669543973680063,0.7425981121047205,0.7107058915435751
2.479999999999991,0.9962048001309677,0.7087721354815022,0.536312536691823,0.6697749455979911,0.7427077543959157,0.7107843604344474
2.489999999999991,0.9962181450487182,0.7087690869705847,0.5362996521237047,0.6700039083362634,0.742816196241465,0.7108619887045389
2.4999999999999907,0.9962313789228316,0.7087659878039826,0.5362867531326732,0.6702308827208062,0.7429234574517548,0.7109387915344801
2.5099999999999905,0.9962445034569121,0.7087628390256527,0.5362738403668972,0.670455889444407,0.7430295574718055,0.7110147837907301
2.5199999999999902,0.9962575203071661,0.7087596416432091,0.536260914444835,0.6706789490622856,0.7431345153873806,0.7110899800318715
2.52999999999999,0.9962704310842172,0.7087563966293122,0.5362479759563693,0.6709000819879106,0.7432383499310226,0.7111643945147955
2.53999999999999,0.9962832373548451,0.7087531049230085,0.5362350254639064,0.6711193084890561,0.7433410794880223,0.711238041200789
2.5499999999999896,0.9962959406436497,0.7087497674310155,0.5362220635034349,0.6713366486840956,0.7434427221023185,0.7113109337615177
2.5599999999999894,0.9963085424346468,0.7087463850289606,0.5362090905855489,0.6715521225385239,0.7435432954823249,0.7113830855849059
2.569999999999989,0.9963210441727943,0.7087429585625699,0.5361961071964352,0.6717657498617035,0.7436428170066887,0.711454509780918
2.579999999999989,0.9963334472654557,0.708739488848811,0.5361831137988242,0.6719775503038316,0.7437413037299802,0.7115252191872387
2.5899999999999888,0.9963457530838018,0.7087359766769948,0.5361701108329107,0.6721875433531206,0.7438387723883124,0.7115952263748575
2.5999999999999885,0.996357962964154,0.7087324228098325,0.5361570987172396,0.6723957483331815,0.7439352394048903,0.7116645436535549
2.6099999999999883,0.996370078209269,0.7087288279844518,0.5361440778495615,0.6726021844006156,0.7440307208954893,0.7117331830772883
2.619999999999988,0.9963821000895748,0.7087251929133771,0.5361310486076585,0.6728068705427985,0.7441252326738674,0.7118011564494897
2.629999999999988,0.9963940298443478,0.7087215182854681,0.5361180113501404,0.6730098255758545,0.7442187902571036,0.7118684753282616
2.6399999999999877,0.996405868682848,0.7087178047668261,0.5361049664172131,0.6732110681428185,0.7443114088708708,0.7119351510314864
2.6499999999999875,0.9964176177854025,0.7087140530016623,0.5360919141314183,0.6734106167119744,0.7444031034546363,0.7120011946418386
2.6599999999999873,0.9964292783044465,0.7087102636131362,0.53607885479835,0.6736084895753687,0.7444938886667939,0.7120666170117067
2.669999999999987,0.9964408513655182,0.708706437204159,0.5360657887073436,0.6738047048474911,0.7445837788897267,0.7121314287680258
2.679999999999987,0.9964523380682165,0.7087025743581686,0.5360527161321399,0.6739992804641188,0.7446727882348028,0.7121956403170231
2.6899999999999866,0.9964637394871154,0.7086986756398728,0.5360396373315272,0.6741922341813156,0.7447609305472976,0.7122592618488695
2.6999999999999864,0.9964750566726438,0.7086947415959653,0.5360265525499582,0.6743835835745846,0.7448482194112531,0.7123223033422506
2.709999999999986,0.9964862906519264,0.7086907727558147,0.5360134620181477,0.6745733460381664,0.7449346681542637,0.7123847745688471
2.719999999999986,0.9964974424295914,0.7086867696321256,0.5360003659536462,0.674761538784477,0.745020289852197,0.7124466850977331
2.7299999999999858,0.9965085129885471,0.7086827327215773,0.5359872645613954,0.6749481788436814,0.7451050973338449,0.7125080442996892
2.7399999999999856,0.9965195032907221,0.7086786625054333,0.5359741580342601,0.6751332830633978,0.7451891031855071,0.7125688613514332
2.7499999999999853,0.9965304142777799,0.7086745594501336,0.5359610465535458,0.675316868108528,0.745272319755509,0.7126291452397702
2.759999999999985,0.9965412468718008,0.7086704240078574,0.5359479302894914,0.6754989504612041,0.745354759158649,0.7126889047656605
2.769999999999985,0.9965520019759392,0.7086662566170719,0.5359348094017516,0.6756795464208556,0.745436433280583,0.7127481485482102
2.7799999999999847,0.9965626804750536,0.7086620577030541,0.5359216840398545,0.6758586721043818,0.7455173537821378,0.7128068850285804
2.7899999999999845,0.9965732832363075,0.7086578276783947,0.535908554343647,0.6760363434464308,0.7455975321035633,0.7128651224738234
2.7999999999999843,0.9965838111097517,0.7086535669434831,0.535895420443722,0.6762125761997823,0.7456769794687151,0.7129228689806393
2.809999999999984,0.99659426492888,0.7086492758869748,0.5358822824618317,0.6763873859358218,0.7457557068891743,0.7129801324790597
2.819999999999984,0.996604645511161,0.7086449548862369,0.5358691405112824,0.6765607880451094,0.7458337251683002,0.713036920736057
2.8299999999999836,0.9966149536585549,0.7086406043077829,0.5358559946973197,0.6767327977380346,0.7459110449052201,0.7130932413590795
2.8399999999999834,0.9966251901580009,0.708636224507684,0.5358428451174939,0.676903430045554,0.7459876764987562,0.7131491017995194
2.849999999999983,0.9966353557818933,0.7086318158319707,0.535829691862017,0.6770726998200085,0.746063630151285,0.7132045093561037
2.859999999999983,0.9966454512885333,0.708627378617014,0.5358165350141023,0.677240621736013,0.746138915872538,0.7132594711782221
2.869999999999983,0.9966554774225657,0.7086229131898958,0.5358033746502938,0.6774072102914189,0.7462135434833373,0.7133139942691821
2.8799999999999826,0.9966654349153968,0.7086184198687633,0.5357902108407832,0.6775724798083418,0.7462875226192708,0.7133680854894003
2.8899999999999824,0.9966753244855978,0.7086138989631693,0.5357770436497121,0.677736444434252,0.7463608627343037,0.713421751559524
2.899999999999982,0.9966851468392907,0.7086093507744016,0.5357638731354681,0.6778991181431258,0.7464335731043328,0.7134749990634927
2.909999999999982,0.9966949026705182,0.7086047755957975,0.5357506993509651,0.6780605147366494,0.7465056628306762,0.71352783445153
2.9199999999999817,0.9967045926616028,0.7086001737130474,0.5357375223439141,0.678220647845478,0.7465771408435068,0.7135802640430783
2.9299999999999815,0.9967142174834885,0.7085955454044865,0.5357243421570853,0.6783795309305417,0.7466480159052244,0.7136322940296672
2.9399999999999813,0.996723777796071,0.7085908909413755,0.5357111588285582,0.6785371772843969,0.746718296613771,0.7136839304777247
2.949999999999981,0.9967332742485139,0.7085862105881697,0.5356979723919633,0.6786936000326212,0.7467879914058857,0.7137351793313264
2.959999999999981,0.9967427074795543,0.7085815046027792,0.5356847828767143,0.6788488121352472,0.7468571085603068,0.7137860464148887
2.9699999999999807,0.9967520781177966,0.7085767732368178,0.5356715903082304,0.6790028263882307,0.7469256562009119,0.7138365374358027
2.9799999999999804,0.9967613867819924,0.7085720167358424,0.5356583947081524,0.6791556554249552,0.7469936422998045,0.7138866579870097
2.9899999999999802,0.9967706340813142,0.7085672353395843,0.5356451960945464,0.6793073117177651,0.7470610746803479,0.7139364135495287
2.99999999999998,0.9967798206156143,0.7085624292821704,0.5356319944821041,0.6794578075795279,0.7471279610201378,0.7139858094949192
3.00999999999998,0.9967889469756782,0.7085575987923365,0.5356187898823315,0.6796071551652214,0.7471943088539297,0.7140348510877024
3.0199999999999796,0.9967980137434634,0.7085527440936312,0.5356055823037319,0.6797553664735438,0.7472601255765032,0.7140835434877173
3.0299999999999794,0.9968070214923356,0.7085478654046142,0.5355923717519814,0.6799024533485456,0.7473254184454825,0.7141318917524376
3.039999999999979,0.9968159707872893,0.7085429629390447,0.535579158230098,0.6800484274812778,0.7473901945840985,0.7141799008392296
3.049999999999979,0.996824862185167,0.7085380369060639,0.5355659417386021,0.6801933004114583,0.7474544609839032,0.7142275756075651
3.0599999999999787,0.9968336962348642,0.7085330875103693,0.5355527222756723,0.6803370835291509,0.7475182245074312,0.7142749208211839
3.0699999999999785,0.9968424734775304,0.7085281149523831,0.5355394998372948,0.6804797880764584,0.7475814918908146,0.7143219411502119
3.0799999999999783,0.996851194446763,0.7085231194284144,0.5355262744174053,0.6806214251492226,0.7476442697463446,0.7143686411732286
3.089999999999978,0.9968598596687915,0.7085181011308129,0.5355130460080257,0.6807620056987366,0.7477065645649861,0.7144150253792905
3.099999999999978,0.996868469662659,0.7085130602481201,0.5354998145993969,0.6809015405334603,0.7477683827188469,0.714461098169913
3.1099999999999777,0.996877024940392,0.7085079969652116,0.5354865801801034,0.6810400403207426,0.7478297304635951,0.7145068638610024
3.1199999999999775,0.9968855260071697,0.7085029114634351,0.5354733427371944,0.6811775155885471,0.7478906139408354,0.7145523266847529
3.1299999999999772,0.9968939733614826,0.7084978039207431,0.5354601022562995,0.6813139767271782,0.7479510391804338,0.7145974907914925
3.139999999999977,0.9969023674952883,0.7084926745118199,0.5354468587217388,0.6814494339910091,0.7480110121028023,0.7146423602514962
3.149999999999977,0.996910708894161,0.7084875234082035,0.5354336121166291,0.6815838975002075,0.7480705385211364,0.7146869390567536
3.1599999999999766,0.9969189980374358,0.7084823507784044,0.5354203624229855,0.6817173772424607,0.7481296241436101,0.7147312311226992
3.1699999999999764,0.9969272353983475,0.7084771567880175,0.5354071096218195,0.6818498830746944,0.748188274575527,0.7147752402899039
3.179999999999976,0.9969354214441655,0.7084719415998301,0.5353938536932289,0.6819814247247901,0.7482464953214301,0.7148189703257287
3.189999999999976,0.9969435566363235,0.7084667053739275,0.53538059461649,0.6821120117932936,0.7483042917871687,0.7148624249259399
3.1999999999999758,0.9969516414305452,0.7084614482677918,0.5353673323701398,0.6822416537551197,0.7483616692819259,0.714905607716291
3.2099999999999755,0.9969596762769642,0.7084561704363982,0.5353540669320586,0.6823703599612454,0.7484186330202041,0.7149485222540664
3.2199999999999753,0.9969676616202433,0.7084508720323078,0.5353407982795465,0.6824981396403984,0.7484751881237723,0.7149911720295927
3.229999999999975,0.9969755978996857,0.7084455532057565,0.5353275263893991,0.6826250019007327,0.7485313396235743,0.7150335604677146
3.239999999999975,0.9969834855493449,0.7084402141047386,0.5353142512379748,0.6827509557314954,0.7485870924615965,0.7150756909292365
3.2499999999999747,0.9969913249981315,0.7084348548750905,0.535300972801266,0.6828760100046818,0.7486424514927025,0.7151175667123364
3.2599999999999745,0.9969991166699143,0.7084294756605679,0.5352876910549601,0.6830001734766789,0.7486974214864252,0.7151591910539413
3.2699999999999743,0.9970068609836197,0.7084240766029208,0.5352744059745016,0.6831234547898954,0.7487520071287262,0.7152005671310765
3.279999999999974,0.9970145583533281,0.7084186578419679,0.5352611175351518,0.6832458624743816,0.748806213023721,0.7152416980621843
3.289999999999974,0.9970222091883661,0.7084132195156637,0.5352478257120422,0.6833674049494298,0.7488600436953621,0.7152825869084085
3.2999999999999736,0.9970298138933963,0.708407761760166,0.5352345304802277,0.6834880905251651,0.7489135035890959,0.715323236674856
3.3099999999999734,0.9970373728685051,0.708402284709901,0.5352212318147385,0.683607927404122,0.7489665970734811,0.7153636503118251
3.319999999999973,0.9970448865092858,0.7083967884976227,0.5352079296906248,0.6837269236828013,0.7490193284417741,0.7154038307160087
3.329999999999973,0.9970523552069208,0.7083912732544733,0.5351946240830048,0.6838450873532153,0.7490717019134836,0.7154437807316687
3.3399999999999728,0.9970597793482616,0.7083857391100393,0.535181314967106,0.6839624263044155,0.749123721635891,0.7154835031517852
3.3499999999999726,0.997067159315905,0.708380186192406,0.5351680023183065,0.6840789483240044,0.7491753916855416,0.7155230007191788
3.3599999999999723,0.9970744954882663,0.7083746146282084,0.5351546861121736,0.6841946610996297,0.7492267160697026,0.7155622761276077
3.369999999999972,0.9970817882396542,0.7083690245426829,0.5351413663245002,0.6843095722204634,0.7492776987277934,0.71560133202284
3.379999999999972,0.9970890379403384,0.7083634160597138,0.535128042931339,0.6844236891786617,0.7493283435327833,0.715640171003702
3.3899999999999717,0.9970962449566194,0.7083577893018801,0.5351147159090365,0.6845370193708102,0.7493786542925625,0.7156787956231017
3.3999999999999715,0.9971034096508941,0.7083521443904989,0.5351013852342618,0.6846495700993469,0.7494286347512827,0.7157172083890302
3.4099999999999713,0.9971105323817188,0.7083464814456677,0.5350880508840371,0.6847613485739746,0.7494782885906712,0.7157554117655399
3.419999999999971,0.9971176135038733,0.7083408005863056,0.5350747128357649,0.6848723619130479,0.749527619431317,0.7157934081737021
3.429999999999971,0.9971246533684212,0.7083351019301912,0.5350613710672533,0.684982617144948,0.7495766308339278,0.7158311999925386
3.4399999999999706,0.9971316523227675,0.7083293855940006,0.5350480255567405,0.6850921212094374,0.7496253263005646,0.7158687895599374
3.4499999999999704,0.9971386107107176,0.7083236516933425,0.5350346762829176,0.6852008809589941,0.7496737092758461,0.7159061791735439
3.45999999999997,0.9971455288725325,0.7083179003427933,0.5350213232249498,0.6853089031601332,0.7497217831481312,0.7159433710916341
3.46999999999997,0.9971524071449815,0.7083121316559282,0.5350079663624963,0.6854161944947055,0.7497695512506742,0.7159803675339667
3.47999999999997,0.9971592458613975,0.7083063457453538,0.5349946056757275,0.6855227615611796,0.7498170168627564,0.7160171706826159
3.4899999999999696,0.9971660453517264,0.708300542722738,0.5349812411453451,0.6856286108759073,0.7498641832107928,0.7160537826827862
3.4999999999999694,0.997172805942579,0.7082947226988396,0.534967872752596,0.685733748874368,0.7499110534694178,0.7160902056436075
3.509999999999969,0.9971795279572776,0.7082888857835343,0.5349545004792884,0.6858381819123983,0.7499576307625448,0.716126441638914
3.519999999999969,0.9971862117159045,0.7082830320858415,0.5349411243078038,0.6859419162674005,0.7500039181644049,0.7161624927080029
3.5299999999999687,0.9971928575353496,0.7082771617139513,0.5349277442211123,0.6860449581395364,0.7500499187005635,0.7161983608563779
3.5399999999999685,0.9971994657293534,0.7082712747752464,0.5349143602027823,0.6861473136528988,0.7500956353489141,0.7162340480564753
3.5499999999999683,0.9972060366085517,0.7082653713763267,0.5349009722369917,0.6862489888566718,0.750141071040652,0.7162695562483723
3.559999999999968,0.9972125704805196,0.7082594516230311,0.5348875803085379,0.6863499897262667,0.7501862286612274,0.7163048873404824
3.569999999999968,0.9972190676498124,0.7082535156204589,0.5348741844028468,0.6864503221644445,0.7502311110512769,0.7163400432102313
3.5799999999999677,0.997225528418006,0.7082475634729899,0.5348607845059802,0.6865499920024196,0.7502757210075348,0.7163750257047193
3.5899999999999674,0.9972319530837389,0.7082415952843042,0.5348473806046433,0.6866490050009479,0.7503200612837269,0.7164098366413687
3.5999999999999672,0.9972383419427494,0.7082356111574006,0.5348339726861914,0.6867473668513944,0.7503641345914436,0.7164444778085575
3.609999999999967,0.997244695287914,0.7082296111946143,0.5348205607386344,0.6868450831767875,0.7504079436009937,0.7164789509662349
3.619999999999967,0.9972510134092852,0.7082235954976339,0.5348071447506432,0.6869421595328544,0.7504514909422415,0.7165132578465278
3.6299999999999666,0.9972572965941283,0.7082175641675186,0.5347937247115527,0.6870386014090409,0.7504947792054247,0.7165474001543299
3.6399999999999664,0.9972635451269555,0.7082115173047115,0.5347803006113652,0.6871344142295135,0.7505378109419545,0.7165813795678795
3.649999999999966,0.9972697592895624,0.7082054550090581,0.5347668724407555,0.687229603354147,0.7505805886651989,0.7166151977393218
3.659999999999966,0.997275939361061,0.7081993773798166,0.5347534401910701,0.6873241740794938,0.7506231148512493,0.7166488562952613
3.6699999999999657,0.9972820856179142,0.7081932845156744,0.5347400038543306,0.6874181316397404,0.7506653919396704,0.7166823568373003
3.6799999999999655,0.9972881983339669,0.7081871765147594,0.5347265634232349,0.6875114812076447,0.7507074223342333,0.7167157009425644
3.6899999999999653,0.9972942777804787,0.7081810534746531,0.5347131188911577,0.6876042278954599,0.7507492084036327,0.7167488901642168
3.699999999999965,0.9973003242261567,0.7081749154924025,0.53469967025215,0.687696376755843,0.7507907524821902,0.7167819260319618
3.709999999999965,0.9973063379371836,0.7081687626645312,0.5346862175009398,0.6877879327827472,0.7508320568705394,0.7168148100525342
3.7199999999999647,0.99731231917725,0.7081625950870504,0.5346727606329306,0.6878789009123001,0.7508731238363007,0.7168475437101828
3.7299999999999645,0.9973182682075826,0.7081564128554689,0.5346592996442008,0.6879692860236679,0.750913955614735,0.7168801284671349
3.7399999999999642,0.9973241852869733,0.7081502160648034,0.5346458345315015,0.6880590929399022,0.7509545544093891,0.716912565764058
3.749999999999964,0.9973300706718081,0.7081440048095873,0.5346323652922548,0.6881483264287768,0.7509949223927243,0.7169448570205061
3.759999999999964,0.9973359246160941,0.7081377791838798,0.5346188919245511,0.6882369912036059,0.7510350617067315,0.7169770036353591
3.7699999999999636,0.997341747371488,0.7081315392812753,0.5346054144271476,0.6883250919240527,0.751074974463533,0.7170090069872481
3.7799999999999634,0.9973475391873224,0.7081252851949108,0.5345919327994638,0.6884126331969204,0.751114662745972,0.7170408684349759
3.789999999999963,0.9973533003106313,0.7081190170174734,0.5345784470415786,0.6884996195769324,0.7511541286081881,0.7170725893179246
3.799999999999963,0.9973590309861766,0.7081127348412083,0.5345649571542274,0.6885860555674977,0.7511933740761803,0.717104170956454
3.8099999999999627,0.9973647314564739,0.7081064387579259,0.5345514631387971,0.6886719456214654,0.7512324011483591,0.7171356146522929
3.8199999999999625,0.9973704019618167,0.7081001288590079,0.5345379649973226,0.6887572941418623,0.751271211796085,0.7171669216889196
3.8299999999999623,0.9973760427403011,0.7080938052354142,0.5345244627324821,0.6888421054826224,0.751309807964196,0.7171980933319351
3.839999999999962,0.9973816540278508,0.7080874679776894,0.5345109563475926,0.6889263839493011,0.7513481915715229,0.7172291308294256
3.849999999999962,0.997387236058239,0.708081117175968,0.5344974458466054,0.6890101337997777,0.7513863645113947,0.717260035412321
3.8599999999999617,0.9973927890631126,0.7080747529199797,0.5344839312341,0.6890933592449467,0.7514243286521313,0.7172908082947386
3.8699999999999615,0.9973983132720153,0.7080683752990555,0.5344704125152797,0.6891760644493954,0.7514620858375257,0.717321450674326
3.8799999999999613,0.9974038089124111,0.7080619844021327,0.5344568896959657,0.6892582535320727,0.7514996378873179,0.7173519637325918
3.889999999999961,0.9974092762097034,0.708055580317759,0.5344433627825923,0.6893399305669434,0.7515369865976539,0.7173823486352284
3.899999999999961,0.9974147153872602,0.708049163134097,0.5344298317821992,0.6894210995836342,0.7515741337415403,0.7174126065324319
3.9099999999999606,0.9974201266664333,0.70804273293893,0.5344162967024281,0.6895017645680643,0.7516110810692831,0.7174427385592087
3.9199999999999604,0.9974255102665807,0.7080362898196644,0.5344027575515147,0.6895819294630723,0.751647830308922,0.7174727458356799
3.92999999999996,0.997430866405086,0.7080298338633343,0.5343892143382832,0.6896615981690242,0.7516843831666522,0.7175026294673765
3.93999999999996,0.997436195297381,0.7080233651566056,0.5343756670721403,0.6897407745444165,0.7517207413272365,0.7175323905455266
3.9499999999999598,0.9974414971569635,0.7080168837857789,0.5343621157630681,0.6898194624064666,0.7517569064544107,0.7175620301473398
3.9599999999999596,0.9974467721954198,0.7080103898367937,0.5343485604216179,0.6898976655316961,0.7517928801912792,0.7175915493362817
3.9699999999999593,0.9974520206224412,0.7080038833952307,0.5343350010589044,0.6899753876564976,0.7518286641607003,0.7176209491623435
3.979999999999959,0.9974572426458458,0.707997364546315,0.5343214376865966,0.6900526324777001,0.7518642599656646,0.7176502306623043
3.989999999999959,0.9974624384715973,0.7079908333749209,0.534307870316915,0.6901294036531185,0.7518996691896654,0.7176793948599889
3.9999999999999587,0.9974676083038215,0.7079842899655708,0.5342942989626204,0.6902057048020966,0.7519348933970602,0.7177084427665195
4.009999999999959,0.9974727523448285,0.707977734402442,0.5342807236370102,0.6902815395060402,0.7519699341334236,0.71773737538056
4.019999999999959,0.9974778707951266,0.707971166769366,0.5342671443539097,0.6903569113089414,0.7520047929258943,0.7177661936885564
4.0299999999999585,0.9974829638534439,0.7079645871498328,0.5342535611276661,0.6904318237178931,0.7520394712835123,0.7177948986649709
4.039999999999958,0.9974880317167454,0.707957995626993,0.5342399739731416,0.6905062802035971,0.7520739706975509,0.7178234912725101
4.049999999999958,0.9974930745802483,0.7079513922836586,0.5342263829057047,0.6905802842008596,0.7521082926418389,0.7178519724623494
4.059999999999958,0.9974980926374414,0.707944777202306,0.5342127879412247,0.6906538391090824,0.7521424385730777,0.7178803431743509
4.069999999999958,0.9975030860801013,0.7079381504650786,0.534199189096065,0.6907269482927442,0.7521764099311506,0.7179086043372755
4.079999999999957,0.9975080550983101,0.7079315121537876,0.5341855863870741,0.6907996150818726,0.7522102081394261,0.7179367568689943
4.089999999999957,0.9975129998804705,0.7079248623499138,0.5341719798315798,0.6908718427725113,0.7522438346050525,0.7179648016766889
4.099999999999957,0.997517920613324,0.7079182011346099,0.5341583694473815,0.690943634627176,0.7522772907192488,0.7179927396570521
4.109999999999957,0.9975228174819648,0.7079115285887013,0.5341447552527433,0.6910149938753044,0.7523105778575861,0.7180205716964814
4.119999999999957,0.9975276906698586,0.7079048447926891,0.5341311372663874,0.6910859237136996,0.7523436973802659,0.7180482986712685
4.129999999999956,0.9975325403588554,0.7078981498267493,0.5341175155074857,0.6911564273069642,0.7523766506323901,0.7180759214477859
4.139999999999956,0.9975373667292077,0.7078914437707363,0.5341038899956535,0.6912265077879287,0.7524094389442257,0.718103440882666
4.149999999999956,0.9975421699595842,0.7078847267041829,0.5340902607509421,0.6912961682580714,0.7524420636314638,0.7181308578229793
4.159999999999956,0.9975469502270858,0.7078779987063021,0.5340766277938318,0.6913654117879336,0.7524745259954733,0.718158173106407
4.1699999999999555,0.9975517077072601,0.7078712598559878,0.5340629911452244,0.6914342414175257,0.7525068273235469,0.7181853875614079
4.179999999999955,0.9975564425741167,0.7078645102318167,0.5340493508264368,0.6915026601567273,0.7525389688891452,0.7182125020073862
4.189999999999955,0.9975611550001413,0.7078577499120493,0.5340357068591941,0.691570670985682,0.7525709519521326,0.7182395172548496
4.199999999999955,0.9975658451563115,0.7078509789746299,0.534022059265621,0.6916382768551846,0.7526027777590085,0.7182664341055673
4.209999999999955,0.9975705132121092,0.7078441974971887,0.5340084080682365,0.6917054806870615,0.7526344475431348,0.7182932533527252
4.2199999999999545,0.9975751593355361,0.7078374055570423,0.5339947532899462,0.6917722853745462,0.7526659625249562,0.7183199757810723
4.229999999999954,0.9975797836931268,0.7078306032311945,0.5339810949540351,0.6918386937826484,0.752697323912218,0.7183466021670708
4.239999999999954,0.9975843864499648,0.7078237905963383,0.5339674330841623,0.6919047087485163,0.752728532900177,0.7183731332790364
4.249999999999954,0.9975889677696931,0.7078169677288547,0.5339537677043518,0.6919703330817946,0.7527595906718095,0.7183995698772798
4.259999999999954,0.997593527814529,0.7078101347048149,0.5339400988389865,0.6920355695649753,0.7527904983980132,0.7184259127142413
4.269999999999953,0.9975980667452786,0.7078032915999817,0.5339264265128035,0.6921004209537432,0.7528212572378051,0.718452162534625
4.279999999999953,0.9976025847213487,0.7077964384898081,0.5339127507508838,0.6921648899773175,0.752851868338517,0.7184783200755291
4.289999999999953,0.99760708190076,0.7077895754494402,0.5338990715786484,0.6922289793387864,0.7528823328359837,0.7185043860665733
4.299999999999953,0.9976115584401608,0.707782702553717,0.5338853890218508,0.6922926917154348,0.7529126518547278,0.7185303612300205
4.3099999999999525,0.9976160144948385,0.7077758198771706,0.53387170310657,0.6923560297590712,0.7529428265081425,0.7185562462809012
4.319999999999952,0.9976204502187341,0.707768927494028,0.5338580138592043,0.6924189960963469,0.7529728578986685,0.7185820419271294
4.329999999999952,0.9976248657644518,0.7077620254782104,0.5338443213064656,0.6924815933290688,0.753002747117966,0.7186077488696179
4.339999999999952,0.9976292612832749,0.707755113903335,0.5338306254753711,0.6925438240345093,0.7530324952470868,0.7186333678023945
4.349999999999952,0.9976336369251758,0.7077481928427151,0.5338169263932386,0.692605690765713,0.7530621033566385,0.7186588994127083
4.3599999999999515,0.9976379928388287,0.7077412623693611,0.5338032240876806,0.6926671960517938,0.7530915725069468,0.7186843443811389
4.369999999999951,0.9976423291716211,0.7077343225559801,0.5337895185865955,0.6927283423982323,0.7531209037482154,0.7187097033817023
4.379999999999951,0.9976466460696671,0.7077273734749778,0.5337758099181643,0.6927891322871654,0.7531500981206798,0.7187349770819514
4.389999999999951,0.9976509436778169,0.7077204151984579,0.5337620981108424,0.6928495681776737,0.7531791566547604,0.7187601661430788
4.399999999999951,0.9976552221396707,0.7077134477982234,0.533748383193355,0.6929096525060627,0.75320808037121,0.7187852712200118
4.40999999999995,0.9976594815975882,0.7077064713457768,0.5337346651946899,0.6929693876861402,0.7532368702812604,0.7188102929615113
4.41999999999995,0.9976637221927022,0.7076994859123208,0.533720944144092,0.6930287761094915,0.7532655273867629,0.7188352320102617
4.42999999999995,0.9976679440649269,0.7076924915687589,0.5337072200710582,0.6930878201457465,0.7532940526803287,0.7188600890029644
4.43999999999995,0.9976721473529726,0.7076854883856959,0.5336934930053299,0.6931465221428468,0.7533224471454646,0.7188848645704266
4.4499999999999496,0.9976763321943535,0.707678476433438,0.5336797629768887,0.6932048844273064,0.753350711756706,0.7189095593376471
4.459999999999949,0.997680498725401,0.7076714557819942,0.5336660300159501,0.6932629093044685,0.753378847479746,0.718934173923901
4.469999999999949,0.9976846470812718,0.7076644265010755,0.5336522941529578,0.6933205990587602,0.7534068552715649,0.7189587089428251
4.479999999999949,0.9976887773959625,0.7076573886600971,0.5336385554185779,0.6933779559539417,0.7534347360805533,0.7189831650024963
4.489999999999949,0.9976928898023165,0.7076503423281778,0.5336248138436946,0.6934349822333521,0.7534624908466343,0.7190075427055114
4.4999999999999485,0.9976969844320359,0.7076432875741402,0.5336110694594027,0.6934916801201534,0.7534901205013826,0.7190318426490648
4.509999999999948,0.9977010614156933,0.7076362244665128,0.5335973222970044,0.6935480518175676,0.7535176259681419,0.7190560654250235
4.519999999999948,0.9977051208827387,0.707629153073528,0.5335835723880017,0.6936040995091132,0.753545008162138,0.7190802116200008
4.529999999999948,0.9977091629615135,0.7076220734631262,0.5335698197640939,0.6936598253588372,0.753572267990592,0.7191042818154286
4.539999999999948,0.9977131877792575,0.7076149857029524,0.5335560644571694,0.6937152315115431,0.7535994063528281,0.7191282765876277
4.549999999999947,0.9977171954621209,0.7076078898603596,0.5335423064993029,0.6937703200930175,0.7536264241403818,0.7191521965078755
4.559999999999947,0.9977211861351735,0.7076007860024082,0.533528545922749,0.6938250932102512,0.7536533222371037,0.7191760421424741
4.569999999999947,0.9977251599224136,0.7075936741958663,0.5335147827599379,0.6938795529516576,0.7536801015192625,0.7191998140528157
4.579999999999947,0.997729116946779,0.7075865545072105,0.5335010170434694,0.6939337013872902,0.7537067628556453,0.7192235127954464
4.589999999999947,0.9977330573301563,0.7075794270026273,0.53348724880611,0.6939875405690534,0.7537333071076553,0.7192471389221278
4.599999999999946,0.997736981193389,0.7075722917480122,0.533473478080786,0.6940410725309137,0.7537597351294084,0.7192706929798998
4.609999999999946,0.9977408886562896,0.7075651488089709,0.5334597049005797,0.6940942992891057,0.7537860477678274,0.7192941755111397
4.619999999999946,0.9977447798376469,0.7075579982508204,0.5334459292987246,0.6941472228423357,0.7538122458627334,0.7193175870536199
4.629999999999946,0.9977486548552351,0.7075508401385888,0.533432151308601,0.6941998451719826,0.7538383302469358,0.7193409281405647
4.6399999999999455,0.9977525138258242,0.7075436745370157,0.5334183709637307,0.6942521682422963,0.7538643017463216,0.7193641993007072
4.649999999999945,0.9977563568651879,0.7075365015105537,0.5334045882977732,0.6943041940005927,0.7538901611799403,0.7193874010583423
4.659999999999945,0.9977601840881137,0.7075293211233684,0.5333908033445213,0.6943559243774472,0.7539159093600902,0.7194105339333811
4.669999999999945,0.9977639956084099,0.7075221334393385,0.5333770161378956,0.6944073612868821,0.7539415470923996,0.7194335984414021
4.679999999999945,0.997767791538917,0.7075149385220576,0.533363226711942,0.6944585066265573,0.7539670751759089,0.7194565950937023
4.689999999999944,0.9977715719915142,0.7075077364348338,0.5333494351008256,0.6945093622779526,0.7539924944031493,0.7194795243973459
4.699999999999944,0.9977753370771288,0.7075005272406902,0.533335641338827,0.6945599301065498,0.7540178055602209,0.7195023868552144
4.709999999999944,0.9977790869057457,0.7074933110023671,0.53332184546034,0.6946102119620141,0.7540430094268692,0.719525182966053
4.719999999999944,0.9977828215864138,0.7074860877823204,0.5333080474998643,0.6946602096783692,0.7540681067765588,0.7195479132245164
4.729999999999944,0.9977865412272561,0.7074788576427232,0.5332942474920035,0.6947099250741735,0.7540930983765477,0.7195705781212165
4.739999999999943,0.9977902459354775,0.7074716206454674,0.5332804454714614,0.694759359952692,0.7541179849879575,0.7195931781427637
4.749999999999943,0.9977939358173726,0.7074643768521626,0.5332666414730366,0.6948085161020656,0.7541427673658435,0.7196157137718112
4.759999999999943,0.997797610978334,0.7074571263241377,0.53325283553162,0.6948573952954802,0.754167446259266,0.7196381854871001
4.769999999999943,0.9978012715228614,0.7074498691224417,0.5332390276821899,0.6949059992913315,0.7541920224113539,0.719660593763496
4.7799999999999425,0.9978049175545679,0.707442605307844,0.5332252179598096,0.6949543298333878,0.7542164965593731,0.719682939072034
4.789999999999942,0.9978085491761898,0.7074353349408347,0.5332114063996216,0.6950023886509517,0.7542408694347902,0.7197052218799552
4.799999999999942,0.9978121664895917,0.7074280580816261,0.5331975930368468,0.6950501774590184,0.7542651417633359,0.7197274426507476
4.809999999999942,0.9978157695957783,0.7074207747901534,0.5331837779067785,0.6950976979584332,0.7542893142650673,0.7197496018441826
4.819999999999942,0.997819358594898,0.707413485126074,0.5331699610447797,0.6951449518360454,0.7543133876544287,0.7197716999163535
4.8299999999999415,0.9978229335862526,0.7074061891487695,0.5331561424862796,0.6951919407648622,0.7543373626403114,0.7197937373197107
4.839999999999941,0.997826494668305,0.7073988869173462,0.5331423222667709,0.6952386664041976,0.7543612399261116,0.7198157145030982
4.849999999999941,0.9978300419386866,0.7073915784906356,0.533128500421805,0.6952851303998226,0.7543850202097887,0.7198376319117881
4.859999999999941,0.997833575494203,0.707384263927195,0.5331146769869902,0.6953313343841105,0.7544087041839199,0.7198594899875135
4.869999999999941,0.9978370954308443,0.7073769432853085,0.5331008519979871,0.6953772799761826,0.7544322925357573,0.7198812891685042
4.87999999999994,0.9978406018437899,0.7073696166229877,0.5330870254905065,0.6954229687820512,0.7544557859472808,0.7199030298895185
4.88999999999994,0.9978440948274164,0.7073622839979714,0.5330731975003044,0.6954684023947598,0.7544791850952515,0.7199247125818741
4.89999999999994,0.997847574475306,0.7073549454677288,0.5330593680631825,0.6955135823945227,0.7545024906512631,0.7199463376734805
4.90999999999994,0.9978510408802519,0.707347601089458,0.5330455372149817,0.6955585103488617,0.7545257032817936,0.71996790558887
4.9199999999999395,0.9978544941342652,0.7073402509200862,0.5330317049915789,0.6956031878127436,0.7545488236482555,0.7199894167492268
4.929999999999939,0.9978579343285844,0.707332895016274,0.5330178714288879,0.6956476163287114,0.7545718524070449,0.7200108715724187
4.939999999999939,0.9978613615536788,0.7073255334344118,0.5330040365628518,0.6956917974270187,0.7545947902095895,0.7200322704730234
4.949999999999939,0.9978647758992577,0.7073181662306239,0.5329902004294437,0.695735732625758,0.7546176377023952,0.7200536138623577
4.959999999999939,0.9978681774542767,0.7073107934607674,0.5329763630646619,0.6957794234309915,0.754640395527094,0.7200749021485062
4.9699999999999385,0.9978715663069436,0.7073034151804333,0.5329625245045271,0.6958228713368761,0.754663064320489,0.7200961357363481
4.979999999999938,0.9978749425447259,0.7072960314449485,0.5329486847850821,0.6958660778257906,0.7546856447145988,0.7201173150275837
4.989999999999938,0.9978783062543575,0.7072886423093747,0.5329348439423851,0.6959090443684587,0.7547081373367022,0.720138440420761
4.999999999999938,0.997881657521844,0.7072812478285104,0.5329210020125104,0.6959517724240708,0.7547305428093807,0.7201595123113009
5.009999999999938,0.9978849964324702,0.7072738480568919,0.532907159031545,0.695994263440406,0.7547528617505612,0.720180531091523
5.019999999999937,0.997888323070807,0.7072664430487929,0.5328933150355846,0.6960365188539501,0.7547750947735583,0.7202014971506705
5.029999999999937,0.9978916375207155,0.7072590328582266,0.5328794700607332,0.6960785400900145,0.754797242487115,0.7202224108749351
5.039999999999937,0.9978949398653554,0.7072516175389449,0.5328656241430987,0.6961203285628507,0.7548193054954413,0.7202432726474783
5.049999999999937,0.9978982301871913,0.7072441971444419,0.5328517773187923,0.6961618856757663,0.7548412843982567,0.7202640828484591
5.0599999999999365,0.9979015085679978,0.7072367717279522,0.5328379296239248,0.6962032128212382,0.7548631797908263,0.7202848418550527
5.069999999999936,0.9979047750888648,0.7072293413424519,0.5328240810946041,0.6962443113810237,0.7548849922640005,0.7203055500414761
5.079999999999936,0.9979080298302065,0.7072219060406619,0.5328102317669352,0.6962851827262719,0.7549067224042529,0.72032620777901
5.089999999999936,0.9979112728717641,0.7072144658750454,0.5327963816770143,0.6963258282176327,0.7549283707937161,0.7203468154360197
5.099999999999936,0.9979145042926137,0.7072070208978111,0.5327825308609294,0.696366249205363,0.7549499380102187,0.720367373377978
5.1099999999999355,0.9979177241711725,0.7071995711609133,0.5327686793547577,0.6964064470294358,0.7549714246273209,0.7203878819674842
5.119999999999935,0.9979209325852029,0.707192116716052,0.5327548271945615,0.6964464230196427,0.7549928312143498,0.7204083415642878
5.129999999999935,0.9979241296118194,0.7071846576146757,0.5327409744163896,0.6964861784956984,0.7550141583364328,0.7204287525253058
5.139999999999935,0.9979273153274942,0.7071771939079797,0.5327271210562711,0.6965257147673446,0.7550354065545346,0.720449115204647
5.149999999999935,0.9979304898080635,0.7071697256469096,0.5327132671502173,0.6965650331344493,0.7550565764254873,0.7204694299536277
5.159999999999934,0.9979336531287312,0.7071622528821595,0.5326994127342165,0.6966041348871079,0.7550776685020255,0.7204896971207938
5.169999999999934,0.9979368053640769,0.7071547756641756,0.5326855578442349,0.6966430213057413,0.7550986833328176,0.7205099170519385
5.179999999999934,0.9979399465880595,0.7071472940431547,0.5326717025162119,0.6966816936611931,0.7551196214624983,0.7205300900901228
5.189999999999934,0.9979430768740244,0.7071398080690467,0.5326578467860602,0.6967201532148279,0.7551404834317008,0.7205502165756932
5.199999999999934,0.9979461962947066,0.7071323177915543,0.5326439906896628,0.6967584012186243,0.7551612697770869,0.720570296846301
5.209999999999933,0.9979493049222387,0.7071248232601347,0.5326301342628724,0.6967964389152691,0.7551819810313766,0.7205903312369188
5.219999999999933,0.9979524028281537,0.7071173245240004,0.5326162775415085,0.6968342675382511,0.7552026177233804,0.72061032007986
5.229999999999933,0.9979554900833927,0.7071098216321194,0.5326024205613555,0.6968718883119522,0.7552231803780274,0.7206302637047957
5.239999999999933,0.9979585667583087,0.7071023146332175,0.5325885633581627,0.6969093024517383,0.755243669516395,0.7206501624387722
5.2499999999999325,0.9979616329226713,0.7070948035757774,0.532574705967641,0.6969465111640483,0.7552640856557379,0.720670016606229
5.259999999999932,0.9979646886456731,0.7070872885080403,0.5325608484254606,0.6969835156464828,0.7552844293095161,0.720689826529014
5.269999999999932,0.9979677339959344,0.7070797694780077,0.5325469907672516,0.6970203170878911,0.755304700987423,0.7207095925264019
5.279999999999932,0.9979707690415088,0.7070722465334418,0.5325331330286016,0.6970569166684586,0.7553249011954132,0.7207293149151097
5.289999999999932,0.9979737938498854,0.7070647197218652,0.5325192752450532,0.6970933155597897,0.7553450304357296,0.720748994009314
5.299999999999931,0.9979768084879982,0.7070571890905636,0.5325054174521029,0.6971295149249952,0.7553650892069306,0.7207686301206658
5.309999999999931,0.9979798130222265,0.7070496546865851,0.5324915596852002,0.6971655159187713,0.7553850780039157,0.7207882235583076
5.319999999999931,0.997982807518404,0.7070421165567424,0.5324777019797455,0.6972013196874871,0.7554049973179529,0.7208077746288882
5.329999999999931,0.9979857920418201,0.7070345747476132,0.5324638443710891,0.6972369273692601,0.755424847636704,0.7208272836365801
5.339999999999931,0.9979887666572268,0.7070270293055408,0.5324499868945293,0.6972723400940408,0.7554446294442491,0.7208467508830911
5.34999999999993,0.9979917314288421,0.7070194802766359,0.5324361295853122,0.6973075589836899,0.7554643432211143,0.7208661766676849
5.35999999999993,0.9979946864203559,0.7070119277067759,0.532422272478628,0.6973425851520567,0.7554839894442935,0.720885561287191
5.36999999999993,0.997997631694934,0.7070043716416076,0.5324084156096117,0.6973774197050568,0.7555035685872755,0.7209049050360227
5.37999999999993,0.9980005673152231,0.7069968121265473,0.5323945590133418,0.6974120637407489,0.7555230811200663,0.7209242082061907
5.3899999999999295,0.9980034933433536,0.7069892492067812,0.5323807027248377,0.6974465183494095,0.7555425275092147,0.7209434710873186
5.399999999999929,0.9980064098409475,0.7069816829272675,0.5323668467790595,0.6974807846136081,0.7555619082178353,0.7209626939666562
5.409999999999929,0.9980093168691196,0.7069741133327363,0.5323529912109063,0.6975148636082806,0.7555812237056311,0.7209818771290936
5.419999999999929,0.9980122144884841,0.7069665404676911,0.5323391360552153,0.6975487564008032,0.7556004744289186,0.721001020857178
5.429999999999929,0.9980151027591574,0.7069589643764093,0.5323252813467604,0.697582464051062,0.7556196608406485,0.721020125431124
5.4399999999999284,0.9980179817407636,0.7069513851029433,0.5323114271202511,0.6976159876115271,0.7556387833904296,0.7210391911288306
5.449999999999928,0.9980208514924392,0.7069438026911219,0.5322975734103315,0.6976493281273207,0.7556578425245509,0.7210582182258932
5.459999999999928,0.9980237120728356,0.7069362171845504,0.5322837202515792,0.6976824866362877,0.755676838686004,0.721077206995618
5.469999999999928,0.9980265635401242,0.7069286286266114,0.5322698676785038,0.6977154641690642,0.7556957723145046,0.7210961577090358
5.479999999999928,0.9980294059520022,0.7069210370604673,0.5322560157255464,0.6977482617491444,0.7557146438465138,0.7211150706349142
5.489999999999927,0.9980322393656941,0.7069134425290591,0.5322421644270782,0.6977808803929496,0.7557334537152606,0.7211339460397731
5.499999999999927,0.9980350638379575,0.7069058450751089,0.5322283138173998,0.6978133211098919,0.755752202350762,0.7211527841878954
5.509999999999927,0.9980378794250869,0.7068982447411203,0.5322144639307403,0.6978455849024422,0.755770890179845,0.7211715853413425
5.519999999999927,0.9980406861829173,0.7068906415693785,0.5322006148012552,0.6978776727661933,0.7557895176261668,0.7211903497599659
5.5299999999999265,0.998043484166829,0.7068830356019529,0.5321867664630272,0.6979095856899243,0.7558080851102353,0.721209077701421
5.539999999999926,0.9980462734317506,0.7068754268806964,0.5321729189500639,0.6979413246556639,0.7558265930494301,0.7212277694211789
5.549999999999926,0.9980490540321639,0.7068678154472472,0.5321590722962972,0.6979728906387532,0.7558450418580219,0.7212464251725403
5.559999999999926,0.998051826022107,0.7068602013430298,0.5321452265355836,0.698004284607906,0.7558634319471927,0.7212650452066475
5.569999999999926,0.9980545894551792,0.7068525846092556,0.5321313817017014,0.6980355075252718,0.7558817637250564,0.7212836297724972
5.5799999999999255,0.9980573443845441,0.7068449652869235,0.5321175378283513,0.6980665603464944,0.7559000375966775,0.7213021791169535
5.589999999999925,0.9980600908629325,0.7068373434168214,0.5321036949491548,0.6980974440207736,0.7559182539640907,0.7213206934847592
5.599999999999925,0.9980628289426491,0.706829719039527,0.5320898530976538,0.6981281594909209,0.7559364132263209,0.72133917311855
5.609999999999925,0.9980655586755723,0.7068220921954085,0.5320760123073102,0.698158707693421,0.7559545157794016,0.7213576182588651
5.619999999999925,0.9980682801131611,0.7068144629246248,0.532062172611503,0.6981890895584875,0.7559725620163937,0.7213760291441595
5.629999999999924,0.9980709933064569,0.7068068312671285,0.5320483340435315,0.6982193060101199,0.755990552327405,0.7213944060108175
5.639999999999924,0.998073698306089,0.7067991972626648,0.5320344966366103,0.6982493579661612,0.7560084870996089,0.7214127490931643
5.649999999999924,0.9980763951622756,0.7067915609507731,0.5320206604238716,0.6982792463383509,0.7560263667172618,0.7214310586234773
5.659999999999924,0.9980790839248304,0.7067839223707884,0.5320068254383632,0.698308972032383,0.7560441915617224,0.7214493348319987
5.6699999999999235,0.9980817646431629,0.7067762815618408,0.5319929917130476,0.698338535947958,0.75606196201147,0.7214675779469473
5.679999999999923,0.9980844373662849,0.7067686385628584,0.5319791592808025,0.6983679389788378,0.756079678442122,0.7214857881945305
5.689999999999923,0.9980871021428118,0.7067609934125664,0.5319653281744191,0.6983971820128976,0.7560973412264516,0.7215039657989558
5.699999999999923,0.9980897590209675,0.706753346149489,0.5319514984266019,0.6984262659321798,0.7561149507344064,0.721522110982443
5.709999999999923,0.9980924080485866,0.7067456968119498,0.5319376700699677,0.6984551916129452,0.7561325073331258,0.7215402239652355
5.7199999999999225,0.9980950492731188,0.7067380454380732,0.5319238431370458,0.6984839599257238,0.7561500113869583,0.7215583049656126
5.729999999999922,0.9980976827416325,0.7067303920657849,0.5319100176602765,0.6985125717353666,0.7561674632574784,0.7215763541998992
5.739999999999922,0.9981003085008155,0.7067227367328127,0.531896193672011,0.6985410279010937,0.7561848633035053,0.7215943718824805
5.749999999999922,0.9981029265969824,0.7067150794766879,0.5318823712045112,0.6985693292765464,0.7562022118811184,0.7216123582258107
5.759999999999922,0.998105537076075,0.7067074203347462,0.531868550289949,0.6985974767098346,0.7562195093436753,0.7216303134404255
5.769999999999921,0.9981081399836653,0.7066997593441271,0.5318547309604041,0.6986254710435849,0.7562367560418289,0.7216482377349541
5.779999999999921,0.9981107353649611,0.7066920965417771,0.5318409132478668,0.6986533131149897,0.7562539523235434,0.7216661313161294
5.789999999999921,0.9981133232648075,0.706684431964449,0.5318270971842338,0.6986810037558532,0.7562710985341111,0.7216839943888002
5.799999999999921,0.9981159037276893,0.706676765648703,0.5318132828013112,0.6987085437926396,0.7562881950161701,0.7217018271559422
5.809999999999921,0.9981184767977362,0.7066690976309085,0.5317994701308119,0.6987359340465185,0.7563052421097197,0.7217196298186699
5.81999999999992,0.9981210425187242,0.7066614279472433,0.5317856592043547,0.6987631753334098,0.7563222401521361,0.7217374025762454
5.82999999999992,0.99812360093408,0.7066537566336966,0.5317718500534665,0.6987902684640315,0.756339189478191,0.7217551456260936
5.83999999999992,0.9981261520868824,0.7066460837260674,0.5317580427095784,0.6988172142439406,0.756356090420065,0.721772859163809
5.84999999999992,0.998128696019867,0.7066384092599679,0.5317442372040285,0.6988440134735805,0.7563729433073658,0.7217905433831702
5.8599999999999195,0.9981312327754276,0.7066307332708224,0.5317304335680593,0.6988706669483244,0.7563897484671431,0.7218081984761489
5.869999999999919,0.9981337623956206,0.706623055793869,0.531716631832818,0.6988971754585162,0.7564065062239048,0.7218258246329221
5.879999999999919,0.9981362849221673,0.7066153768641605,0.5317028320293565,0.6989235397895153,0.7564232168996323,0.7218434220418821
5.889999999999919,0.998138800396457,0.7066076965165657,0.531689034188631,0.6989497607217388,0.756439880813797,0.721860990889648
5.899999999999919,0.9981413088595495,0.7066000147857693,0.5316752383415011,0.6989758390307022,0.7564564982833755,0.721878531361077
5.909999999999918,0.9981438103521771,0.7065923317062719,0.5316614445187288,0.6990017754870615,0.7564730696228651,0.721896043639275
5.919999999999918,0.9981463049147504,0.7065846473123943,0.5316476527509807,0.699027570856654,0.7564895951442991,0.7219135279056066
5.929999999999918,0.9981487925873571,0.7065769616382744,0.5316338630688249,0.6990532259005375,0.7565060751572619,0.7219309843397066
5.939999999999918,0.9981512734097691,0.7065692747178712,0.5316200755027326,0.6990787413750326,0.756522509968905,0.7219484131194913
5.949999999999918,0.9981537474214409,0.706561586584963,0.5316062900830764,0.69910411803176,0.7565388998839623,0.7219658144211692
5.959999999999917,0.9981562146615156,0.7065538972731507,0.5315925068401317,0.6991293566176805,0.7565552452047636,0.7219831884192505
5.969999999999917,0.9981586751688267,0.7065462068158566,0.5315787258040745,0.6991544578751343,0.7565715462312519,0.7220005352865592
5.979999999999917,0.9981611289818995,0.7065385152463259,0.5315649470049818,0.6991794225418771,0.7565878032609957,0.722017855194242
5.989999999999917,0.9981635761389551,0.7065308225976287,0.5315511704728328,0.6992042513511207,0.756604016589207,0.7220351483117823
5.9999999999999165,0.9981660166779133,0.7065231289026589,0.5315373962375063,0.6992289450315676,0.7566201865087523,0.7220524148070059
6.009999999999916,0.998168450636394,0.7065154341941365,0.5315236243287821,0.6992535043074501,0.756636313310171,0.7220696548460964
6.019999999999916,0.9981708780517208,0.7065077385046079,0.5315098547763402,0.6992779298985656,0.756652397281688,0.7220868685936032
6.029999999999916,0.9981732989609226,0.7065000418664465,0.531496087609761,0.6993022225203133,0.7566684387092284,0.7221040562124519
6.039999999999916,0.9981757134007371,0.7064923443118538,0.5314823228585238,0.69932638288373,0.7566844378764322,0.7221212178639553
6.0499999999999154,0.9981781214076123,0.7064846458728598,0.5314685605520082,0.6993504116955249,0.7567003950646695,0.7221383537078254
6.059999999999915,0.998180523017711,0.706476946581325,0.5314548007194934,0.6993743096581151,0.756716310553053,0.7221554639021808
6.069999999999915,0.9981829182669105,0.7064692464689402,0.531441043390158,0.6993980774696603,0.7567321846184543,0.7221725486035593
6.079999999999915,0.9981853071908074,0.7064615455672267,0.5314272885930783,0.6994217158240965,0.7567480175355167,0.7221896079669277
6.089999999999915,0.9981876898247181,0.7064538439075391,0.5314135363572317,0.6994452254111703,0.75676380957667,0.722206642145692
6.099999999999914,0.9981900662036828,0.7064461415210638,0.5313997867114924,0.6994686069164713,0.756779561012144,0.7222236512917075
6.109999999999914,0.9981924363624667,0.7064384384388215,0.5313860396846344,0.6994918610214681,0.7567952721099847,0.7222406355552913
6.119999999999914,0.9981948003355633,0.7064307346916671,0.5313722953053294,0.6995149884035373,0.7568109431360638,0.7222575950852281
6.129999999999914,0.9981971581571966,0.7064230303102914,0.5313585536021483,0.6995379897359988,0.7568265743540977,0.7222745300287858
6.1399999999999135,0.9981995098613229,0.7064153253252209,0.5313448146035598,0.6995608656881461,0.7568421660256572,0.7222914405317206
6.149999999999913,0.998201855481633,0.7064076197668192,0.5313310783379309,0.6995836169252789,0.7568577184101838,0.722308326738291
6.159999999999913,0.9982041950515548,0.7063999136652868,0.531317344833526,0.6996062441087344,0.7568732317650024,0.7223251887912664
6.169999999999913,0.9982065286042568,0.7063922070506636,0.5313036141185078,0.6996287478959182,0.7568887063453351,0.7223420268319377
6.179999999999913,0.998208856172648,0.7063844999528283,0.5312898862209364,0.6996511289403349,0.7569041424043145,0.7223588410001262
6.1899999999999125,0.9982111777893815,0.7063767924014999,0.5312761611687709,0.6996733878916193,0.7569195401929978,0.7223756314341956
6.199999999999912,0.9982134934868566,0.7063690844262378,0.5312624389898665,0.699695525395564,0.7569348999603795,0.7223923982710606
6.209999999999912,0.9982158032972208,0.7063613760564432,0.5312487197119767,0.699717542094153,0.7569502219534057,0.7224091416461975
6.219999999999912,0.9982181072523718,0.7063536673213596,0.5312350033627523,0.6997394386255883,0.7569655064169869,0.722425861693655
6.229999999999912,0.99822040538396,0.7063459582500735,0.5312212899697417,0.6997612156243193,0.7569807535940107,0.7224425585460614
6.239999999999911,0.9982226977233909,0.7063382488715155,0.5312075795603903,0.6997828737210726,0.7569959637253569,0.722459232334639
6.249999999999911,0.9982249843018257,0.7063305392144602,0.531193872162041,0.6998044135428797,0.7570111370499076,0.7224758831892087
6.259999999999911,0.9982272651501853,0.7063228293075282,0.531180167801934,0.6998258357131062,0.7570262738045639,0.7224925112382053
6.269999999999911,0.998229540299152,0.7063151191791864,0.5311664665072071,0.699847140851478,0.7570413742242559,0.7225091166086829
6.2799999999999105,0.9982318097791696,0.7063074088577476,0.5311527683048943,0.6998683295741108,0.7570564385419578,0.7225256994263278
6.28999999999991,0.998234073620448,0.7062996983713731,0.5311390732219281,0.6998894024935364,0.7570714669886993,0.7225422598154658
6.29999999999991,0.9982363318529641,0.7062919877480722,0.5311253812851371,0.6999103602187295,0.7570864597935798,0.7225587978990751
6.30999999999991,0.9982385845064631,0.7062842770157036,0.5311116925212479,0.6999312033551351,0.7571014171837802,0.7225753137987927
6.31999999999991,0.9982408316104617,0.706276566201975,0.531098006956883,0.6999519325046951,0.7571163393845759,0.7225918076349261
6.3299999999999095,0.9982430731942493,0.7062688553344454,0.531084324618563,0.6999725482658739,0.7571312266193498,0.7226082795264626
6.339999999999909,0.9982453092868906,0.7062611444405252,0.531070645532706,0.6999930512336846,0.7571460791096052,0.7226247295910794
6.349999999999909,0.9982475399172265,0.7062534335474763,0.5310569697256262,0.700013441999715,0.7571608970749777,0.722641157945152
6.359999999999909,0.9982497651138774,0.7062457226824138,0.5310432972235357,0.7000337211521522,0.757175680733248,0.7226575647037654
6.369999999999909,0.9982519849052437,0.7062380118723062,0.5310296280525437,0.700053889275809,0.7571904303003546,0.722673949980722
6.379999999999908,0.9982541993195081,0.7062303011439757,0.5310159622386562,0.7000739469521476,0.7572051459904062,0.7226903138885524
6.389999999999908,0.9982564083846382,0.7062225905241,0.531002299807777,0.7000938947593047,0.7572198280156937,0.7227066565385244
6.399999999999908,0.9982586121283878,0.7062148800392123,0.530988640785707,0.7001137332721166,0.757234476586704,0.7227229780406538
6.409999999999908,0.9982608105782983,0.7062071697157019,0.530974985198144,0.7001334630621416,0.7572490919121292,0.7227392785037102
6.419999999999908,0.9982630037617005,0.706199459579815,0.5309613330706837,0.7001530846976857,0.7572636741988824,0.7227555580352314
6.429999999999907,0.998265191705718,0.7061917496576559,0.5309476844288186,0.7001725987438253,0.7572782236521078,0.7227718167415292
6.439999999999907,0.9982673744372667,0.7061840399751872,0.5309340392979396,0.7001920057624309,0.757292740475193,0.7227880547276997
6.449999999999907,0.998269551983058,0.7061763305582307,0.5309203977033343,0.70021130631219,0.7573072248697813,0.7228042720976326
6.459999999999907,0.9982717243696005,0.7061686214324676,0.5309067596701879,0.7002305009486299,0.7573216770357842,0.7228204689540219
6.4699999999999065,0.9982738916232009,0.7061609126234404,0.5308931252235841,0.7002495902241421,0.7573360971713929,0.7228366453983729
6.479999999999906,0.9982760537699665,0.706153204156552,0.5308794943885033,0.7002685746880029,0.7573504854730907,0.7228528015310135
6.489999999999906,0.9982782108358069,0.7061454960570677,0.5308658671898242,0.7002874548863947,0.7573648421356627,0.7228689374511007
6.499999999999906,0.9982803628464345,0.7061377883501146,0.5308522436523228,0.7003062313624319,0.7573791673522117,0.7228850532566339
6.509999999999906,0.9982825098273679,0.7061300810606841,0.5308386238006738,0.7003249046561788,0.7573934613141657,0.7229011490444596
6.519999999999905,0.9982846518039324,0.7061223742136311,0.5308250076594504,0.7003434753046741,0.757407724211293,0.7229172249102838
6.529999999999905,0.9982867888012618,0.7061146678336744,0.530811395253122,0.7003619438419495,0.7574219562317113,0.7229332809486794
6.539999999999905,0.9982889208443008,0.7061069619453988,0.5307977866060577,0.7003803107990539,0.757436157561901,0.7229493172530956
6.549999999999905,0.9982910479578053,0.7060992565732549,0.5307841817425246,0.7003985767040717,0.7574503283867156,0.7229653339158668
6.559999999999905,0.9982931701663452,0.7060915517415597,0.5307705806866884,0.7004167420821455,0.7574644688893949,0.7229813310282229
6.569999999999904,0.998295287494305,0.7060838474744974,0.5307569834626128,0.7004348074554954,0.757478579251574,0.7229973086802959
6.579999999999904,0.9982973999658865,0.7060761437961203,0.5307433900942605,0.7004527733434405,0.7574926596532972,0.7230132669611309
6.589999999999904,0.998299507605109,0.7060684407303492,0.5307298006054934,0.7004706402624186,0.7575067102730276,0.7230292059586936
6.599999999999904,0.9983016104358121,0.7060607383009739,0.530716215020071,0.7004884087260049,0.7575207312876591,0.72304512575988
6.6099999999999035,0.9983037084816564,0.7060530365316542,0.5307026333616529,0.7005060792449345,0.7575347228725277,0.723061026450525
6.619999999999903,0.9983058017661252,0.7060453354459201,0.5306890556537971,0.7005236523271188,0.7575486852014222,0.7230769081154103
6.629999999999903,0.9983078903125261,0.7060376350671729,0.530675481919961,0.7005411284776679,0.7575626184465962,0.7230927708382752
6.639999999999903,0.9983099741439929,0.7060299354186859,0.5306619121835017,0.7005585081989077,0.757576522778778,0.7231086147018218
6.649999999999903,0.9983120532834858,0.7060222365236043,0.5306483464676754,0.7005757919904004,0.7575903983671838,0.7231244397877289
6.659999999999902,0.9983141277537951,0.7060145384049469,0.530634784795638,0.7005929803489614,0.7576042453795256,0.7231402461766554
6.669999999999902,0.9983161975775396,0.7060068410856055,0.530621227190445,0.7006100737686809,0.7576180639820251,0.7231560339482517
6.679999999999902,0.9983182627771704,0.7059991445883462,0.5306076736750518,0.7006270727409393,0.7576318543394228,0.723171803181168
6.689999999999902,0.9983203233749719,0.7059914489358106,0.5305941242723138,0.7006439777544279,0.7576456166149899,0.7231875539530627
6.699999999999902,0.9983223793930628,0.7059837541505154,0.530580579004987,0.7006607892951654,0.7576593509705368,0.7232032863406088
6.709999999999901,0.9983244308533973,0.7059760602548536,0.5305670378957273,0.7006775078465166,0.7576730575664279,0.7232190004195069
6.719999999999901,0.9983264777777668,0.7059683672710944,0.5305535009670909,0.7006941338892112,0.7576867365615892,0.7232346962644898
6.729999999999901,0.9983285201878016,0.705960675221385,0.5305399682415349,0.7007106679013598,0.7577003881135196,0.7232503739493312
6.739999999999901,0.9983305581049722,0.7059529841277502,0.530526439741417,0.7007271103584716,0.7577140123783019,0.7232660335468569
6.7499999999999005,0.9983325915505897,0.7059452940120935,0.5305129154889958,0.7007434617334724,0.7577276095106127,0.7232816751289488
6.7599999999999,0.9983346205458082,0.7059376048961976,0.5304993955064313,0.7007597224967224,0.7577411796637343,0.7232972987665578
6.7699999999999,0.9983366451116256,0.7059299168017247,0.5304858798157842,0.7007758931160312,0.7577547229895636,0.7233129045297081
6.7799999999999,0.9983386652688852,0.7059222297502176,0.530472368439017,0.7007919740566759,0.7577682396386225,0.7233284924875072
6.7899999999999,0.9983406810382762,0.7059145437630996,0.5304588613979936,0.7008079657814182,0.7577817297600696,0.7233440627081541
6.7999999999998995,0.9983426924403371,0.7059068588616763,0.5304453587144797,0.70082386875052,0.7577951935017098,0.7233596152589474
6.809999999999899,0.9983446994954542,0.7058991750671346,0.5304318604101429,0.70083968342176,0.7578086310100038,0.7233751502062931
6.819999999999899,0.9983467022238646,0.7058914924005445,0.5304183665065525,0.7008554102504508,0.7578220424300806,0.7233906676157131
6.829999999999899,0.9983487006456572,0.7058838108828593,0.5304048770251807,0.7008710496894537,0.7578354279057435,0.7234061675518515
6.839999999999899,0.998350694780774,0.7058761305349164,0.5303913919874018,0.7008866021891953,0.7578487875794852,0.7234216500784854
6.849999999999898,0.9983526846490108,0.705868451377437,0.5303779114144928,0.7009020681976834,0.7578621215924934,0.72343711525853
6.859999999999898,0.9983546702700185,0.7058607734310274,0.5303644353276328,0.7009174481605227,0.7578754300846645,0.7234525631540496
6.869999999999898,0.9983566516633049,0.70585309671618,0.5303509637479051,0.7009327425209297,0.7578887131946107,0.7234679938262619
6.879999999999898,0.9983586288482362,0.705845421253273,0.530337496696295,0.7009479517197489,0.757901971059671,0.7234834073355481
6.8899999999998975,0.9983606018440367,0.7058377470625714,0.5303240341936922,0.7009630761954673,0.757915203815922,0.7234988037414607
6.899999999999897,0.9983625706697911,0.7058300741642269,0.5303105762608885,0.7009781163842299,0.7579284115981859,0.7235141831027305
6.909999999999897,0.9983645353444447,0.7058224025782798,0.5302971229185809,0.700993072719855,0.7579415945400415,0.7235295454772739
6.919999999999897,0.9983664958868074,0.7058147323246585,0.5302836741873692,0.7010079456338486,0.7579547527738336,0.7235448909222021
6.929999999999897,0.9983684523155502,0.7058070634231802,0.5302702300877583,0.7010227355554188,0.7579678864306821,0.7235602194938267
6.9399999999998965,0.9983704046492106,0.7057993958935515,0.530256790640156,0.701037442911491,0.7579809956404929,0.7235755312476696
6.949999999999896,0.9983723529061916,0.7057917297553693,0.5302433558648759,0.7010520681267224,0.757994080531966,0.7235908262384685
6.959999999999896,0.9983742971047628,0.7057840650281207,0.5302299257821356,0.7010666116235155,0.7580071412326055,0.7236061045201848
6.969999999999896,0.9983762372630623,0.7057764017311844,0.5302165004120577,0.7010810738220334,0.7580201778687297,0.7236213661460124
6.979999999999896,0.998378173399098,0.7057687398838306,0.5302030797746702,0.7010954551402133,0.7580331905654796,0.7236366111683838
6.989999999999895,0.9983801055307469,0.7057610795052212,0.5301896638899057,0.7011097559937798,0.7580461794468285,0.7236518396389775
6.999999999999895,0.9983820336757575,0.7057534206144105,0.5301762527776023,0.7011239767962607,0.7580591446355923,0.7236670516087265
7.009999999999895,0.9983839578517522,0.7057457632303477,0.530162846457505,0.7011381179589988,0.758072086253437,0.7236822471278241
7.019999999999895,0.9983858780762258,0.7057381073718743,0.5301494449492633,0.7011521798911657,0.758085004420889,0.7236974262457321
7.0299999999998946,0.9983877943665482,0.7057304530577266,0.5301360482724337,0.7011661629997765,0.7580978992573439,0.7237125890111875
7.039999999999894,0.9983897067399642,0.7057228003065352,0.5301226564464779,0.7011800676897026,0.7581107708810761,0.7237277354722104
7.049999999999894,0.9983916152135967,0.705715149136827,0.5301092694907652,0.701193894363684,0.7581236194092474,0.7237428656761107
7.059999999999894,0.9983935198044444,0.7057074995670237,0.5300958874245714,0.7012076434223437,0.7581364449579159,0.723757979669495
7.069999999999894,0.9983954205293865,0.7056998516154442,0.5300825102670789,0.7012213152642012,0.7581492476420454,0.7237730774982738
7.0799999999998935,0.998397317405181,0.7056922053003036,0.5300691380373772,0.7012349102856827,0.7581620275755138,0.7237881592076688
7.089999999999893,0.9983992104484668,0.705684560639715,0.5300557707544639,0.7012484288811373,0.7581747848711222,0.7238032248422194
7.099999999999893,0.9984010996757652,0.7056769176516889,0.5300424084372433,0.7012618714428471,0.7581875196406043,0.7238182744457904
7.109999999999893,0.9984029851034789,0.7056692763541343,0.5300290511045276,0.7012752383610424,0.758200231994634,0.723833308061578
7.119999999999893,0.9984048667478952,0.7056616367648592,0.5300156987750375,0.7012885300239109,0.7582129220428347,0.7238483257321168
7.129999999999892,0.9984067446251862,0.705653998901571,0.5300023514674018,0.7013017468176131,0.7582255898937883,0.7238633274992875
7.139999999999892,0.9984086187514088,0.7056463627818766,0.5299890092001573,0.7013148891262928,0.7582382356550428,0.7238783134043225
7.149999999999892,0.9984104891425076,0.7056387284232842,0.5299756719917502,0.7013279573320904,0.7582508594331224,0.7238932834878137
7.159999999999892,0.9984123558143132,0.7056310958432014,0.5299623398605343,0.701340951815154,0.7582634613335344,0.723908237789718
7.169999999999892,0.9984142187825462,0.7056234650589386,0.529949012824774,0.7013538729536527,0.7582760414607791,0.7239231763493658
7.179999999999891,0.9984160780628155,0.7056158360877073,0.5299356909026424,0.7013667211237865,0.7582885999183568,0.7239380992054651
7.189999999999891,0.9984179336706213,0.7056082089466215,0.5299223741122215,0.7013794966998004,0.7583011368087772,0.7239530063961104
7.199999999999891,0.9984197856213536,0.7056005836526981,0.5299090624715047,0.7013922000539947,0.7583136522335677,0.7239678979587879
7.209999999999891,0.998421633930295,0.7055929602228566,0.5298957559983934,0.7014048315567368,0.758326146293281,0.7239827739303824
7.2199999999998905,0.9984234786126223,0.7055853386739213,0.5298824547107007,0.7014173915764732,0.7583386190875034,0.7239976343471834
7.22999999999989,0.9984253196834043,0.70557771902262,0.5298691586261495,0.7014298804797403,0.7583510707148643,0.7240124792448928
7.23999999999989,0.9984271571576055,0.7055701012855855,0.5298558677623735,0.7014422986311759,0.7583635012730419,0.7240273086586287
7.24999999999989,0.9984289910500861,0.7055624854793557,0.5298425821369176,0.7014546463935314,0.7583759108587739,0.7240421226229351
7.25999999999989,0.9984308213756026,0.7055548716203741,0.5298293017672371,0.7014669241276814,0.7583882995678638,0.7240569211717853
7.269999999999889,0.9984326481488083,0.70554725972499,0.529816026670699,0.7014791321926364,0.7584006674951891,0.7240717043385893
7.279999999999889,0.998434471384256,0.7055396498094604,0.529802756864583,0.7014912709455514,0.7584130147347099,0.7240864721562006
7.289999999999889,0.9984362910963961,0.7055320418899477,0.5297894923660786,0.7015033407417404,0.7584253413794763,0.7241012246569208
7.299999999999889,0.99843810729958,0.7055244359825232,0.5297762331922892,0.7015153419346838,0.7584376475216362,0.7241159618725079
7.309999999999889,0.9984399200080588,0.7055168321031651,0.5297629793602289,0.7015272748760406,0.7584499332524434,0.7241306838341801
7.319999999999888,0.9984417292359852,0.7055092302677604,0.5297497308868254,0.70153913991566,0.7584621986622652,0.7241453905726236
7.329999999999888,0.9984435349974152,0.7055016304921051,0.5297364877889191,0.7015509374015896,0.75847444384059,0.724160082117998
7.339999999999888,0.9984453373063067,0.7054940327919041,0.5297232500832626,0.701562667680088,0.7584866688760347,0.7241747584999412
7.349999999999888,0.9984471361765218,0.7054864371827724,0.5297100177865227,0.7015743310956338,0.7584988738563525,0.7241894197475768
7.3599999999998875,0.9984489316218279,0.7054788436802348,0.529696790915279,0.701585927990938,0.7585110588684416,0.7242040658895204
7.369999999999887,0.9984507236558978,0.7054712522997271,0.5296835694860247,0.7015974587069509,0.7585232239983506,0.7242186969538833
7.379999999999887,0.9984525122923097,0.7054636630565954,0.5296703535151668,0.7016089235828757,0.7585353693312876,0.724233312968281
7.389999999999887,0.9984542975445493,0.7054560759660987,0.5296571430190283,0.7016203229561762,0.7585474949516265,0.7242479139598358
7.399999999999887,0.9984560794260103,0.7054484910434061,0.5296439380138436,0.7016316571625884,0.7585596009429154,0.7242624999551852
7.4099999999998865,0.9984578579499949,0.7054409083036004,0.5296307385157637,0.7016429265361288,0.758571687387883,0.7242770709804871
7.419999999999886,0.9984596331297143,0.7054333277616767,0.5296175445408541,0.7016541314091059,0.7585837543684468,0.7242916270614246
7.429999999999886,0.99846140497829,0.7054257494325434,0.5296043561050955,0.7016652721121293,0.7585958019657191,0.7243061682232111
7.439999999999886,0.9984631735087538,0.7054181733310222,0.5295911732243832,0.7016763489741187,0.758607830260015,0.724320694490598
7.449999999999886,0.9984649387340498,0.7054105994718491,0.5295779959145287,0.7016873623223154,0.7586198393308601,0.7243352058878785
7.459999999999885,0.9984667006670337,0.7054030278696749,0.5295648241912597,0.7016983124822902,0.7586318292569966,0.7243497024388943
7.469999999999885,0.9984684593204745,0.7053954585390646,0.5295516580702188,0.701709199777953,0.7586438001163901,0.7243641841670393
7.479999999999885,0.9984702147070538,0.7053878914944985,0.5295384975669654,0.7017200245315635,0.7586557519862379,0.7243786510952669
7.489999999999885,0.9984719668393698,0.7053803267503738,0.5295253426969762,0.7017307870637389,0.7586676849429744,0.7243931032460936
7.4999999999998845,0.9984737157299334,0.7053727643210022,0.5295121934756434,0.7017414876934649,0.7586795990622796,0.7244075406416068
7.509999999999884,0.9984754613911729,0.7053652042206134,0.5294990499182778,0.7017521267381035,0.7586914944190845,0.7244219633034674
7.519999999999884,0.9984772038354319,0.7053576464633526,0.5294859120401051,0.7017627045134032,0.7587033710875787,0.7244363712529163
7.529999999999884,0.9984789430749723,0.7053500910632837,0.5294727798562706,0.7017732213335075,0.7587152291412177,0.7244507645107804
7.539999999999884,0.9984806791219721,0.7053425380343872,0.5294596533818362,0.7017836775109636,0.7587270686527277,0.7244651430974757
7.5499999999998835,0.9984824119885296,0.7053349873905623,0.529446532631782,0.7017940733567324,0.7587388896941142,0.7244795070330146
7.559999999999883,0.998484141686661,0.7053274391456272,0.529433417621007,0.7018044091801964,0.7587506923366681,0.72449385633701
7.569999999999883,0.9984858682283027,0.705319893313318,0.5294203083643273,0.7018146852891695,0.758762476650972,0.7245081910286801
7.579999999999883,0.9984875916253118,0.7053123499072912,0.5294072048764789,0.7018249019899052,0.7587742427069069,0.7245225111268545
7.589999999999883,0.9984893118894659,0.705304808941122,0.5293941071721158,0.7018350595871046,0.7587859905736586,0.7245368166499779
7.599999999999882,0.9984910290324653,0.7052972704283068,0.5293810152658117,0.701845158383927,0.7587977203197241,0.7245511076161153
7.609999999999882,0.9984927430659313,0.7052897343822617,0.52936792917206,0.7018551986819964,0.7588094320129184,0.7245653840429578
7.619999999999882,0.9984944540014092,0.7052822008163236,0.5293548489052723,0.7018651807814111,0.7588211257203804,0.7245796459478268
7.629999999999882,0.9984961618503675,0.7052746697437514,0.5293417744797818,0.7018751049807522,0.7588328015085795,0.7245938933476789
7.6399999999998816,0.9984978666241998,0.7052671411777258,0.5293287059098415,0.7018849715770916,0.7588444594433219,0.7246081262591109
7.649999999999881,0.998499568334223,0.7052596151313482,0.5293156432096232,0.7018947808660009,0.7588560995897571,0.7246223446983646
7.659999999999881,0.9985012669916812,0.7052520916176439,0.5293025863932216,0.7019045331415588,0.7588677220123827,0.7246365486813308
7.669999999999881,0.9985029626077425,0.7052445706495596,0.5292895354746499,0.7019142286963607,0.7588793267750525,0.7246507382235546
7.679999999999881,0.9985046551935038,0.7052370522399667,0.5292764904678444,0.701923867821525,0.7588909139409816,0.7246649133402409
7.6899999999998805,0.9985063447599883,0.7052295364016591,0.5292634513866615,0.7019334508067033,0.7589024835727524,0.7246790740462569
7.69999999999988,0.9985080313181466,0.705222023147355,0.5292504182448802,0.7019429779400868,0.7589140357323206,0.7246932203561389
7.70999999999988,0.9985097148788583,0.7052145124896965,0.5292373910561994,0.7019524495084147,0.7589255704810214,0.7247073522840952
7.71999999999988,0.998511395452932,0.7052070044412508,0.5292243698342421,0.7019618657969833,0.7589370878795754,0.724721469844011
7.72999999999988,0.9985130730511059,0.7051994990145104,0.5292113545925531,0.7019712270896524,0.7589485879880951,0.7247355730494545
7.739999999999879,0.9985147476840482,0.7051919962218924,0.529198345344599,0.701980533668854,0.7589600708660893,0.7247496619136782
7.749999999999879,0.9985164193623581,0.7051844960757399,0.5291853421037689,0.7019897858155992,0.7589715365724699,0.7247637364496259
7.759999999999879,0.9985180880965655,0.7051769985883224,0.5291723448833765,0.7019989838094874,0.7589829851655582,0.7247777966699368
7.769999999999879,0.9985197538971327,0.7051695037718355,0.5291593536966572,0.7020081279287125,0.7589944167030885,0.7247918425869478
7.779999999999879,0.9985214167744537,0.7051620116384018,0.5291463685567707,0.7020172184500715,0.759005831242217,0.7248058742127008
7.789999999999878,0.9985230767388563,0.7051545222000714,0.5291333894768003,0.7020262556489723,0.7590172288395246,0.7248198915589443
7.799999999999878,0.9985247338006018,0.7051470354688213,0.529120416469753,0.7020352397994393,0.7590286095510236,0.7248338946371392
7.809999999999878,0.9985263879698844,0.7051395514565568,0.5291074495485603,0.7020441711741238,0.7590399734321636,0.7248478834584622
7.819999999999878,0.9985280392568333,0.7051320701751113,0.529094488726078,0.7020530500443086,0.7590513205378363,0.7248618580338108
7.8299999999998775,0.998529687671514,0.7051245916362469,0.5290815340150866,0.7020618766799178,0.7590626509223815,0.7248758183738058
7.839999999999877,0.9985313332239252,0.7051171158516538,0.529068585428291,0.7020706513495223,0.7590739646395923,0.7248897644887977
7.849999999999877,0.9985329759240038,0.705109642832953,0.5290556429783225,0.7020793743203482,0.7590852617427208,0.7249036963888686
7.859999999999877,0.9985346157816218,0.7051021725916934,0.5290427066777363,0.7020880458582831,0.7590965422844829,0.7249176140838378
7.869999999999877,0.9985362528065894,0.705094705139355,0.5290297765390144,0.7020966662278842,0.759107806317064,0.7249315175832645
7.879999999999876,0.9985378870086542,0.705087240487348,0.5290168525745644,0.7021052356923853,0.7591190538921246,0.7249454068964527
7.889999999999876,0.998539518397502,0.7050797786470131,0.5290039347967198,0.7021137545137032,0.7591302850608047,0.7249592820324544
7.899999999999876,0.9985411469827566,0.7050723196296214,0.5289910232177402,0.7021222229524454,0.7591414998737299,0.7249731430000744
7.909999999999876,0.9985427727739812,0.7050648634463756,0.5289781178498124,0.7021306412679169,0.7591526983810156,0.7249869898078729
7.919999999999876,0.9985443957806792,0.7050574101084109,0.52896521870505,0.7021390097181274,0.7591638806322735,0.7250008224641711
7.929999999999875,0.998546016012293,0.7050499596267931,0.5289523257954931,0.7021473285597973,0.7591750466766145,0.7250146409770517
7.939999999999875,0.9985476334782061,0.7050425120125206,0.5289394391331093,0.7021555980483659,0.7591861965626565,0.7250284453543673
7.949999999999875,0.9985492481877434,0.7050350672765251,0.5289265587297941,0.702163818437997,0.7591973303385273,0.7250422356037401
7.959999999999875,0.998550860150171,0.705027625429671,0.528913684597371,0.7021719899815866,0.7592084480518703,0.7250560117325677
7.9699999999998745,0.9985524693746967,0.705020186482755,0.52890081674759,0.7021801129307691,0.7592195497498491,0.7250697737480253
7.979999999999874,0.9985540758704708,0.7050127504465086,0.5288879551921312,0.7021881875359238,0.7592306354791533,0.7250835216570712
7.989999999999874,0.9985556796465866,0.7050053173315962,0.528875099942602,0.702196214046183,0.7592417052860027,0.7250972554664493
7.999999999999874,0.9985572807120807,0.7049978871486171,0.528862251010539,0.7022041927094367,0.7592527592161522,0.7251109751826925
8.009999999999874,0.9985588790759339,0.7049904599081049,0.5288494084074076,0.7022121237723394,0.7592637973148954,0.725124680812125
8.019999999999873,0.9985604747470705,0.7049830356205279,0.5288365721446023,0.7022200074803179,0.7592748196270716,0.7251383723608692
8.029999999999873,0.9985620677343604,0.7049756142962901,0.528823742233448,0.7022278440775771,0.7592858261970691,0.7251520498348459
8.039999999999873,0.9985636580466174,0.7049681959457299,0.5288109186851975,0.7022356338071061,0.7592968170688306,0.72516571323978
8.049999999999873,0.998565245692602,0.7049607805791227,0.5287981015110351,0.7022433769106848,0.7593077922858569,0.7251793625812022
8.059999999999873,0.9985668306810199,0.7049533682066789,0.5287852907220743,0.7022510736288909,0.7593187518912121,0.7251929978644529
8.069999999999872,0.9985684130205238,0.7049459588385458,0.528772486329359,0.7022587242011048,0.759329695927528,0.7252066190946862
8.079999999999872,0.9985699927197128,0.7049385524848074,0.5287596883438642,0.7022663288655171,0.7593406244370086,0.7252202262768718
8.089999999999872,0.9985715697871335,0.7049311491554847,0.5287468967764956,0.7022738878591348,0.7593515374614345,0.7252338194157995
8.099999999999872,0.9985731442312801,0.704923748860536,0.5287341116380896,0.7022814014177868,0.7593624350421685,0.725247398516083
8.109999999999872,0.9985747160605953,0.7049163516098571,0.5287213329394141,0.7022888697761303,0.7593733172201577,0.7252609635821605
8.119999999999871,0.9985762852834696,0.7049089574132819,0.5287085606911692,0.702296293167657,0.7593841840359401,0.725274514618301
8.129999999999871,0.9985778519082432,0.7049015662805819,0.5286957949039851,0.7023036718247001,0.7593950355296484,0.7252880516286053
8.139999999999871,0.9985794159432043,0.7048941782214677,0.5286830355884258,0.7023110059784385,0.7594058717410128,0.7253015746170101
8.14999999999987,0.9985809773965926,0.7048867932455888,0.5286702827549865,0.7023182958589036,0.7594166927093666,0.7253150835872896
8.15999999999987,0.998582536276596,0.704879411362533,0.5286575364140952,0.7023255416949863,0.7594274984736518,0.7253285785430621
8.16999999999987,0.998584092591355,0.7048720325818283,0.5286447965761123,0.7023327437144413,0.7594382890724201,0.7253420594877886
8.17999999999987,0.9985856463489587,0.7048646569129418,0.5286320632513316,0.7023399021438943,0.7594490645438394,0.7253555264247787
8.18999999999987,0.9985871975574497,0.7048572843652807,0.5286193364499793,0.7023470172088468,0.7594598249256979,0.7253689793571931
8.19999999999987,0.9985887462248209,0.7048499149481927,0.5286066161822158,0.7023540891336831,0.7594705702554063,0.7253824182880453
8.20999999999987,0.9985902923590175,0.7048425486709657,0.5285939024581346,0.7023611181416747,0.7594813005700044,0.7253958432202059
8.21999999999987,0.9985918359679368,0.7048351855428284,0.5285811952877635,0.7023681044549874,0.7594920159061639,0.7254092541564059
8.229999999999869,0.9985933770594299,0.7048278255729511,0.5285684946810639,0.7023750482946862,0.7595027163001916,0.725422651099237
8.239999999999869,0.9985949156413003,0.7048204687704446,0.5285558006479312,0.7023819498807407,0.7595134017880346,0.725436034051157
8.249999999999869,0.9985964517213052,0.704813115144362,0.528543113198196,0.7023888094320317,0.7595240724052837,0.7254494030144911
8.259999999999868,0.9985979853071553,0.7048057647036982,0.5285304323416239,0.7023956271663568,0.7595347281871789,0.7254627579914374
8.269999999999868,0.998599516406517,0.7047984174573902,0.5285177580879142,0.7024024033004344,0.7595453691686095,0.7254760989840643
8.279999999999868,0.998601045027009,0.7047910734143176,0.5285050904467028,0.7024091380499111,0.7595559953841223,0.7254894259943193
8.289999999999868,0.9986025711762068,0.7047837325833025,0.52849242942756,0.7024158316293665,0.7595666068679218,0.7255027390240263
8.299999999999867,0.9986040948616411,0.7047763949731107,0.5284797750399924,0.7024224842523186,0.759577203653877,0.7255160380748933
8.309999999999867,0.9986056160907975,0.7047690605924504,0.5284671272934421,0.702429096131229,0.7595877857755226,0.7255293231485103
8.319999999999867,0.9986071348711177,0.7047617294499737,0.5284544861972873,0.7024356674775085,0.7595983532660642,0.7255425942463556
8.329999999999867,0.9986086512100002,0.7047544015542768,0.5284418517608428,0.7024421985015235,0.7596089061583823,0.7255558513697968
8.339999999999867,0.9986101651148004,0.7047470769139,0.5284292239933598,0.7024486894125993,0.7596194444850343,0.7255690945200928
8.349999999999866,0.9986116765928298,0.7047397555373276,0.5284166029040263,0.7024551404190277,0.75962996827826,0.725582323698398
8.359999999999866,0.9986131856513581,0.7047324374329889,0.5284039885019672,0.7024615517280701,0.7596404775699832,0.7255955389057626
8.369999999999866,0.9986146922976125,0.7047251226092579,0.5283913807962451,0.7024679235459644,0.7596509723918172,0.7256087401431373
8.379999999999866,0.9986161965387778,0.7047178110744535,0.528378779795859,0.7024742560779295,0.7596614527750675,0.7256219274113745
8.389999999999866,0.998617698381998,0.7047105028368409,0.5283661855097467,0.7024805495281704,0.7596719187507346,0.7256351007112309
8.399999999999865,0.9986191978343754,0.70470319790463,0.5283535979467827,0.7024868040998842,0.759682370349519,0.7256482600433701
8.409999999999865,0.9986206949029711,0.7046958962859774,0.5283410171157812,0.7024930199952637,0.7596928076018236,0.7256614054083654
8.419999999999865,0.9986221895948054,0.7046885979889854,0.5283284430254934,0.7024991974155042,0.7597032305377563,0.7256745368067001
8.429999999999865,0.9986236819168591,0.7046813030217032,0.5283158756846097,0.7025053365608069,0.7597136391871362,0.7256876542387738
8.439999999999864,0.9986251718760716,0.7046740113921258,0.5283033151017584,0.7025114376303863,0.7597240335794933,0.7257007577048994
8.449999999999864,0.9986266594793441,0.7046667231081969,0.5282907612855086,0.7025175008224722,0.7597344137440754,0.7257138472053111
8.459999999999864,0.9986281447335372,0.7046594381778053,0.5282782142443662,0.7025235263343168,0.759744779709848,0.7257269227401614
8.469999999999864,0.998629627645473,0.704652156608789,0.5282656739867786,0.702529514362199,0.7597551315055003,0.7257399843095274
8.479999999999864,0.9986311082219341,0.7046448784089325,0.5282531405211316,0.7025354651014294,0.759765469159447,0.7257530319134103
8.489999999999863,0.9986325864696655,0.7046376035859692,0.5282406138557514,0.7025413787463552,0.7597757926998321,0.7257660655517398
8.499999999999863,0.9986340623953733,0.7046303321475801,0.5282280939989041,0.7025472554903653,0.7597861021545317,0.7257790852243743
8.509999999999863,0.9986355360057257,0.704623064101395,0.5282155809587965,0.7025530955258945,0.7597963975511571,0.7257920909311034
8.519999999999863,0.9986370073073538,0.704615799454992,0.5282030747435749,0.7025588990444286,0.7598066789170586,0.7258050826716517
8.529999999999863,0.998638476306851,0.7046085382158989,0.5281905753613276,0.7025646662365095,0.7598169462793282,0.7258180604456794
8.539999999999862,0.9986399430107733,0.7046012803915916,0.5281780828200827,0.7025703972917399,0.7598271996648013,0.7258310242527828
8.549999999999862,0.9986414074256406,0.7045940259894967,0.5281655971278104,0.7025760923987872,0.7598374391000629,0.7258439740925007
8.559999999999862,0.9986428695579358,0.7045867750169894,0.5281531182924216,0.7025817517453896,0.7598476646114474,0.7258569099643124
8.569999999999862,0.9986443294141055,0.7045795274813953,0.5281406463217692,0.7025873755183597,0.7598578762250437,0.7258698318676418
8.579999999999862,0.9986457870005611,0.70457228338999,0.5281281812236474,0.7025929639035894,0.759868073966697,0.7258827398018582
8.589999999999861,0.9986472423236777,0.7045650427499998,0.528115723005793,0.7025985170860545,0.7598782578620121,0.7258956337662793
8.599999999999861,0.9986486953897948,0.7045578055686013,0.5281032716758851,0.7026040352498191,0.7598884279363565,0.7259085137601723
8.60999999999986,0.9986501462052182,0.7045505718529221,0.5280908272415445,0.7026095185780415,0.7598985842148632,0.7259213797827565
8.61999999999986,0.9986515947762166,0.7045433416100406,0.528078389710335,0.7026149672529769,0.7599087267224335,0.7259342318332048
8.62999999999986,0.9986530411090264,0.7045361148469873,0.5280659590897638,0.7026203814559825,0.7599188554837395,0.7259470699106452
8.63999999999986,0.998654485209848,0.7045288915707432,0.5280535353872803,0.7026257613675223,0.7599289705232279,0.7259598940141642
8.64999999999986,0.9986559270848486,0.7045216717882414,0.5280411186102771,0.7026311071671717,0.7599390718651209,0.7259727041428055
8.65999999999986,0.9986573667401609,0.7045144555063676,0.5280287087660916,0.702636419033622,0.7599491595334215,0.7259855002955757
8.66999999999986,0.9986588041818848,0.704507242731959,0.5280163058620035,0.7026416971446835,0.7599592335519135,0.7259982824714429
8.67999999999986,0.9986602394160871,0.7045000334718058,0.528003909905237,0.7026469416772918,0.7599692939441673,0.7260110506693412
8.68999999999986,0.9986616724488003,0.7044928277326503,0.5279915209029603,0.7026521528075104,0.7599793407335395,0.7260238048881695
8.699999999999859,0.9986631032860255,0.7044856255211885,0.5279791388622864,0.7026573307105368,0.7599893739431773,0.7260365451267955
8.709999999999859,0.998664531933731,0.7044784268440691,0.5279667637902721,0.7026624755607046,0.7599993935960204,0.726049271384056
8.719999999999859,0.9986659583978521,0.704471231707894,0.5279543956939192,0.7026675875314906,0.7600093997148047,0.7260619836587598
8.729999999999858,0.9986673826842924,0.7044640401192188,0.5279420345801746,0.7026726667955165,0.7600193923220641,0.7260746819496892
8.739999999999858,0.9986688047989243,0.7044568520845531,0.5279296804559305,0.7026777135245548,0.7600293714401322,0.7260873662555998
8.749999999999858,0.9986702247475882,0.7044496676103602,0.5279173333280235,0.7026827278895312,0.760039337091146,0.7261000365752243
8.759999999999858,0.9986716425360926,0.7044424867030581,0.5279049932032374,0.7026877100605311,0.7600492892970486,0.7261126929072731
8.769999999999857,0.9986730581702159,0.7044353093690181,0.5278926600882995,0.7026926602068029,0.7600592280795915,0.7261253352504369
8.779999999999857,0.9986744716557054,0.704428135614568,0.5278803339898855,0.7026975784967606,0.7600691534603353,0.726137963603386
8.789999999999857,0.9986758829982775,0.704420965445989,0.5278680149146159,0.7027024650979905,0.7600790654606555,0.7261505779647751
8.799999999999857,0.998677292203618,0.7044137988695176,0.5278557028690574,0.7027073201772531,0.7600889641017414,0.7261631783332411
8.809999999999857,0.9986786992773831,0.7044066358913462,0.5278433978597241,0.7027121439004885,0.760098849404601,0.7261757647074077
8.819999999999856,0.9986801042251997,0.7043994765176227,0.5278310998930765,0.7027169364328197,0.7601087213900621,0.7261883370858856
8.829999999999856,0.9986815070526632,0.7043923207544497,0.5278188089755216,0.7027216979385577,0.7601185800787756,0.7262008954672741
8.839999999999856,0.9986829077653409,0.7043851686078866,0.527806525113414,0.7027264285812043,0.7601284254912171,0.7262134398501623
8.849999999999856,0.998684306368771,0.7043780200839493,0.5277942483130563,0.7027311285234564,0.7601382576476885,0.7262259702331306
8.859999999999856,0.9986857028684614,0.704370875188609,0.5277819785806975,0.70273579792721,0.7601480765683224,0.7262384866147533
8.869999999999855,0.9986870972698925,0.7043637339277943,0.5277697159225354,0.7027404369535651,0.7601578822730821,0.7262509889935975
8.879999999999855,0.9986884895785156,0.7043565963073901,0.5277574603447148,0.702745045762828,0.7601676747817654,0.7262634773682268
8.889999999999855,0.9986898797997529,0.704349462333238,0.5277452118533291,0.7027496245145161,0.7601774541140064,0.7262759517372024
8.899999999999855,0.9986912679389995,0.7043423320111378,0.5277329704544208,0.7027541733673619,0.7601872202892771,0.7262884120990825
8.909999999999854,0.9986926540016228,0.704335205346846,0.52772073615398,0.7027586924793167,0.7601969733268901,0.7263008584524254
8.919999999999854,0.9986940379929607,0.7043280823460764,0.5277085089579457,0.7027631820075543,0.7602067132460012,0.7263132907957917
8.929999999999854,0.9986954199183254,0.7043209630145009,0.5276962888722062,0.7027676421084744,0.7602164400656103,0.7263257091277422
8.939999999999854,0.9986967997830011,0.7043138473577496,0.5276840759025987,0.7027720729377074,0.760226153804565,0.7263381134468434
8.949999999999854,0.9986981775922446,0.7043067353814105,0.5276718700549101,0.7027764746501173,0.7602358544815613,0.7263505037516649
8.959999999999853,0.9986995533512859,0.7042996270910298,0.5276596713348761,0.7027808473998062,0.760245542115146,0.7263628800407824
8.969999999999853,0.9987009270653289,0.704292522492113,0.5276474797481836,0.702785191340117,0.7602552167237202,0.7263752423127806
8.979999999999853,0.9987022987395497,0.7042854215901232,0.5276352953004673,0.7027895066236384,0.760264878325539,0.7263875905662509
8.989999999999853,0.9987036683790994,0.7042783243904832,0.5276231179973135,0.7027937934022077,0.7602745269387158,0.7263999247997953
8.999999999999853,0.9987050359891017,0.7042712308985749,0.5276109478442589,0.7027980518269141,0.7602841625812216,0.726412245012026
9.009999999999852,0.9987064015746555,0.7042641411197396,0.52759878484679,0.7028022820481039,0.7602937852708903,0.7264245512015682
9.019999999999852,0.9987077651408335,0.7042570550592779,0.5275866290103446,0.702806484215382,0.7603033950254173,0.7264368433670589
9.029999999999852,0.9987091266926825,0.7042499727224502,0.5275744803403107,0.7028106584776181,0.7603129918623642,0.7264491215071507
9.039999999999852,0.9987104862352248,0.7042428941144767,0.5275623388420279,0.7028148049829478,0.7603225757991592,0.7264613856205111
9.049999999999851,0.9987118437734562,0.704235819240538,0.527550204520787,0.7028189238787769,0.7603321468530985,0.7264736357058235
9.059999999999851,0.9987131993123489,0.7042287481057748,0.5275380773818305,0.7028230153117867,0.7603417050413502,0.7264858717617895
9.069999999999851,0.9987145528568494,0.7042216807152883,0.5275259574303517,0.7028270794279353,0.7603512503809546,0.7264980937871297
9.07999999999985,0.9987159044118794,0.7042146170741402,0.5275138446714968,0.7028311163724617,0.7603607828888256,0.7265103017805832
9.08999999999985,0.9987172539823375,0.7042075571873534,0.527501739110363,0.7028351262898899,0.7603703025817543,0.7265224957409111
9.09999999999985,0.9987186015730961,0.7042005010599116,0.5274896407520009,0.7028391093240317,0.7603798094764094,0.7265346756668953
9.10999999999985,0.9987199471890058,0.70419344869676,0.5274775496014126,0.7028430656179914,0.7603893035893392,0.726546841557341
9.11999999999985,0.9987212908348906,0.7041864001028044,0.5274654656635528,0.7028469953141667,0.7603987849369737,0.7265589934110767
9.12999999999985,0.998722632515553,0.7041793552829132,0.5274533889433294,0.7028508985542553,0.7604082535356264,0.726571131226956
9.13999999999985,0.998723972235771,0.7041723142419162,0.5274413194456032,0.7028547754792553,0.760417709401495,0.7265832550038578
9.14999999999985,0.9987253100002994,0.7041652769846045,0.5274292571751876,0.7028586262294714,0.7604271525506652,0.7265953647406884
9.15999999999985,0.9987266458138696,0.7041582435157324,0.5274172021368501,0.7028624509445158,0.7604365829991101,0.7266074604363806
9.169999999999849,0.9987279796811901,0.704151213840016,0.5274051543353115,0.7028662497633131,0.760446000762693,0.7266195420898959
9.179999999999849,0.9987293116069461,0.7041441879621333,0.5273931137752456,0.7028700228241034,0.7604554058571695,0.726631609700226
9.189999999999849,0.9987306415958009,0.7041371658867261,0.5273810804612813,0.7028737702644445,0.7604647982981876,0.7266436632663915
9.199999999999848,0.9987319696523947,0.7041301476183981,0.5273690543980001,0.7028774922212172,0.7604741781012914,0.7266557027874456
9.209999999999848,0.9987332957813457,0.7041231331617165,0.527357035589939,0.7028811888306262,0.760483545281921,0.7266677282624731
9.219999999999848,0.9987346199872492,0.7041161225212116,0.527345024041589,0.7028848602282055,0.7604928998554144,0.7266797396905903
9.229999999999848,0.9987359422746791,0.7041091157013769,0.5273330197573957,0.7028885065488205,0.7605022418370099,0.726691737070949
9.239999999999847,0.9987372626481873,0.7041021127066697,0.5273210227417592,0.7028921279266713,0.7605115712418474,0.7267037204027353
9.249999999999847,0.9987385811123035,0.7040951135415106,0.5273090329990348,0.7028957244952966,0.7605208880849685,0.7267156896851691
9.259999999999847,0.9987398976715359,0.7040881182102839,0.5272970505335327,0.7028992963875752,0.7605301923813202,0.7267276449175082
9.269999999999847,0.9987412123303724,0.7040811267173391,0.5272850753495192,0.7029028437357321,0.7605394841457557,0.7267395860990465
9.279999999999847,0.9987425250932779,0.7040741390669887,0.5272731074512151,0.702906366671338,0.7605487633930338,0.7267515132291156
9.289999999999846,0.9987438359646977,0.7040671552635104,0.527261146842798,0.7029098653253156,0.7605580301378236,0.7267634263070852
9.299999999999846,0.9987451449490551,0.7040601753111455,0.5272491935283997,0.702913339827941,0.7605672843947042,0.726775325332365
9.309999999999846,0.9987464520507531,0.7040531992141011,0.52723724751211,0.7029167903088474,0.7605765261781665,0.726787210304404
9.319999999999846,0.9987477572741739,0.7040462269765483,0.5272253087979729,0.7029202168970279,0.7605857555026146,0.7267990812226925
9.329999999999846,0.9987490606236792,0.7040392586026241,0.527213377389991,0.7029236197208389,0.7605949723823671,0.7268109380867618
9.339999999999845,0.9987503621036103,0.7040322940964296,0.5272014532921213,0.7029269989080028,0.7606041768316576,0.726822780896184
9.349999999999845,0.9987516617182884,0.7040253334620326,0.527189536508279,0.7029303545856114,0.760613368864639,0.7268346096505764
9.359999999999845,0.9987529594720149,0.7040183767034653,0.5271776270423356,0.7029336868801289,0.7606225484953817,0.7268464243495979
9.369999999999845,0.9987542553690703,0.7040114238247261,0.5271657248981197,0.7029369959173942,0.7606317157378761,0.7268582249929523
9.379999999999844,0.9987555494137159,0.7040044748297791,0.5271538300794171,0.7029402818226255,0.7606408706060349,0.7268700115803878
9.389999999999844,0.9987568416101934,0.7039975297225546,0.5271419425899713,0.7029435447204212,0.7606500131136925,0.7268817841116979
9.399999999999844,0.9987581319627256,0.7039905885069491,0.5271300624334833,0.7029467847347642,0.7606591432746079,0.7268935425867226
9.409999999999844,0.9987594204755146,0.7039836511868253,0.5271181896136117,0.7029500019890255,0.7606682611024652,0.7269052870053473
9.419999999999844,0.9987607071527447,0.7039767177660126,0.5271063241339733,0.7029531966059647,0.7606773666108758,0.7269170173675065
9.429999999999843,0.9987619919985797,0.7039697882483066,0.5270944659981427,0.7029563687077354,0.760686459813378,0.7269287336731809
9.439999999999843,0.9987632750171659,0.7039628626374705,0.5270826152096534,0.702959518415887,0.7606955407234396,0.7269404359224001
9.449999999999843,0.9987645562126296,0.7039559409372336,0.527070771771996,0.7029626458513671,0.7607046093544593,0.7269521241152435
9.459999999999843,0.9987658355890785,0.7039490231512927,0.5270589356886213,0.7029657511345263,0.7607136657197666,0.7269637982518384
9.469999999999843,0.998767113150603,0.7039421092833124,0.527047106962938,0.7029688343851183,0.7607227098326241,0.7269754583323635
9.479999999999842,0.998768388901273,0.7039351993369235,0.5270352855983139,0.702971895722305,0.7607317417062287,0.7269871043570476
9.489999999999842,0.998769662845142,0.7039282933157258,0.5270234715980762,0.7029749352646585,0.7607407613537123,0.7269987363261707
9.499999999999842,0.9987709349862447,0.7039213912232861,0.527011664965511,0.7029779531301635,0.7607497687881432,0.7270103542400653
9.509999999999842,0.9987722053285978,0.703914493063139,0.5269998657038638,0.7029809494362215,0.7607587640225265,0.7270219580991142
9.519999999999841,0.9987734738761996,0.7039075988387876,0.5269880738163404,0.7029839242996512,0.7607677470698067,0.727033547903754
9.529999999999841,0.9987747406330315,0.7039007085537028,0.5269762893061055,0.7029868778366939,0.7607767179428682,0.727045123654475
9.539999999999841,0.9987760056030562,0.7038938222113239,0.5269645121762845,0.7029898101630144,0.7607856766545357,0.7270566853518201
9.54999999999984,0.9987772687902202,0.7038869398150591,0.5269527424299625,0.7029927213937053,0.7607946232175764,0.7270682329963872
9.55999999999984,0.9987785301984514,0.7038800613682846,0.5269409800701846,0.7029956116432872,0.7608035576447003,0.7270797665888283
9.56999999999984,0.9987797898316607,0.7038731868743462,0.5269292250999575,0.7029984810257149,0.7608124799485617,0.7270912861298501
9.57999999999984,0.9987810476937421,0.7038663163365575,0.5269174775222467,0.703001329654377,0.7608213901417601,0.7271027916202155
9.58999999999984,0.9987823037885725,0.7038594497582022,0.5269057373399801,0.7030041576421004,0.7608302882368412,0.7271142830607429
9.59999999999984,0.9987835581200123,0.7038525871425334,0.5268940045560461,0.7030069651011519,0.760839174246298,0.7271257604523069
9.60999999999984,0.9987848106919041,0.7038457284927725,0.5268822791732936,0.7030097521432419,0.7608480481825717,0.7271372237958386
9.61999999999984,0.9987860615080741,0.7038388738121109,0.5268705611945329,0.7030125188795266,0.7608569100580536,0.7271486730923271
9.62999999999984,0.9987873105723329,0.7038320231037103,0.5268588506225367,0.7030152654206103,0.7608657598850848,0.7271601083428184
9.639999999999839,0.9987885578884731,0.7038251763707011,0.5268471474600379,0.7030179918765482,0.7608745976759577,0.7271715295484165
9.649999999999839,0.9987898034602726,0.7038183336161847,0.526835451709732,0.7030206983568497,0.7608834234429169,0.727182936710283
9.659999999999838,0.9987910472914923,0.7038114948432324,0.5268237633742764,0.7030233849704788,0.7608922371981611,0.7271943298296395
9.669999999999838,0.9987922893858762,0.7038046600548846,0.5268120824562897,0.7030260518258603,0.7609010389538425,0.7272057089077655
9.679999999999838,0.9987935297471539,0.7037978292541541,0.5268004089583543,0.7030286990308791,0.7609098287220687,0.7272170739460002
9.689999999999838,0.9987947683790376,0.7037910024440223,0.526788742883013,0.7030313266928847,0.7609186065149041,0.7272284249457428
9.699999999999838,0.998796005285225,0.7037841796274422,0.5267770842327726,0.7030339349186923,0.7609273723443687,0.7272397619084515
9.709999999999837,0.998797240469397,0.7037773608073375,0.5267654330101019,0.7030365238145863,0.760936126222442,0.7272510848356459
9.719999999999837,0.9987984739352197,0.7037705459866028,0.5267537892174328,0.7030390934863232,0.7609448681610615,0.7272623937289056
9.729999999999837,0.9987997056863435,0.7037637351681036,0.5267421528571598,0.7030416440391327,0.7609535981721253,0.727273688589872
9.739999999999837,0.9988009357264035,0.7037569283546772,0.5267305239316414,0.7030441755777213,0.760962316267491,0.7272849694202462
9.749999999999837,0.9988021640590196,0.7037501255491314,0.5267189024431985,0.7030466882062749,0.7609710224589789,0.7272962362217923
9.759999999999836,0.9988033906877963,0.703743326754246,0.5267072883941158,0.7030491820284601,0.7609797167583706,0.7273074889963353
9.769999999999836,0.9988046156163234,0.7037365319727723,0.5266956817866417,0.7030516571474277,0.7609883991774118,0.7273187277457629
9.779999999999836,0.9988058388481754,0.7037297412074334,0.5266840826229882,0.7030541136658147,0.7609970697278118,0.7273299524720247
9.789999999999836,0.9988070603869125,0.703722954460924,0.526672490905331,0.7030565516857477,0.761005728421245,0.7273411631771329
9.799999999999836,0.9988082802360797,0.7037161717359116,0.5266609066358108,0.7030589713088431,0.7610143752693519,0.7273523598631635
9.809999999999835,0.9988094983992077,0.7037093930350349,0.5266493298165312,0.7030613726362122,0.7610230102837385,0.727363542532254
9.819999999999835,0.9988107148798123,0.7037026183609054,0.5266377604495613,0.7030637557684616,0.7610316334759788,0.7273747111866062
9.829999999999835,0.9988119296813952,0.7036958477161068,0.5266261985369338,0.7030661208056959,0.7610402448576145,0.727385865828485
9.839999999999835,0.9988131428074435,0.7036890811031955,0.5266146440806467,0.7030684678475214,0.7610488444401566,0.7273970064602198
9.849999999999834,0.9988143542614306,0.7036823185247005,0.5266030970826625,0.7030707969930471,0.7610574322350859,0.7274081330842034
9.859999999999834,0.9988155640468152,0.7036755599831239,0.5265915575449092,0.7030731083408871,0.7610660082538525,0.7274192457028922
9.869999999999834,0.9988167721670423,0.7036688054809401,0.5265800254692788,0.7030754019891637,0.761074572507879,0.7274303443188085
9.879999999999834,0.9988179786255423,0.7036620550205972,0.5265685008576301,0.7030776780355092,0.7610831250085591,0.7274414289345382
9.889999999999834,0.9988191834257328,0.703655308604516,0.5265569837117859,0.7030799365770689,0.7610916657672592,0.7274524995527316
9.899999999999833,0.9988203865710169,0.7036485662350909,0.5265454740335352,0.7030821777105017,0.7611001947953192,0.7274635561761053
9.909999999999833,0.9988215880647845,0.7036418279146898,0.5265339718246329,0.7030844015319844,0.7611087121040526,0.727474598807439
9.919999999999833,0.9988227879104112,0.7036350936456536,0.526522477086799,0.703086608137213,0.7611172177047482,0.7274856274495792
9.929999999999833,0.9988239861112604,0.7036283634302979,0.5265109898217204,0.7030887976214044,0.7611257116086698,0.7274966421054379
9.939999999999833,0.9988251826706804,0.7036216372709111,0.5264995100310496,0.7030909700793004,0.7611341938270574,0.7275076427779914
9.949999999999832,0.9988263775920075,0.7036149151697559,0.5264880377164051,0.7030931256051687,0.761142664371128,0.7275186294702828
9.959999999999832,0.9988275708785647,0.7036081971290697,0.5264765728793729,0.703095264292804,0.7611511232520751,0.7275296021854202
9.969999999999832,0.9988287625336612,0.7036014831510633,0.5264651155215047,0.7030973862355332,0.7611595704810713,0.727540560926578
9.979999999999832,0.998829952560594,0.7035947732379221,0.526453665644319,0.7030994915262151,0.7611680060692676,0.7275515056969973
9.989999999999831,0.998831140962646,0.7035880673918056,0.5264422232493013,0.703101580257244,0.7611764300277947,0.7275624364999851
9.999999999999831,0.9988323277430883,0.7035813656148482,0.5264307883379041,0.7031036525205505,0.7611848423677622,0.7275733533389137


==> connectedClustersRandomShuffled_8pairs_3-1network_adjT0i65and1_g-0i5_delta0_lda1_ep0i01_rounds1000_shots30_plotmean.csv <==
numberSupervisedPairsList,SsvTrainingMeanList,SsvTestingAllMeanList,SsvTestingUsvMeanList,SsvGraphTrainingMeanList,SsvGraphTestingAllMeanList,SsvGraphTestingUsvMeanList
1,1.0000000000198033,0.5591055225084245,0.496120597149656,0.9952781902520823,0.5646033259191159,0.5024063167814475
2,0.9962050852847394,0.6273301606159591,0.5043718523930324,0.768381778999684,0.7123121746740069,0.6433518981233298
3,0.987865678866324,0.682878439929917,0.4998860965680726,0.7252501028360505,0.736284675774809,0.6685262224795241
4,0.9778848380911466,0.7519178396740711,0.5259508412569953,0.7093546054386374,0.7568207620436869,0.6770488135327334
5,0.9685377253427299,0.8002767025906309,0.5198416646704658,0.6997831527468139,0.7660792869175961,0.6665549078148423
6,0.9553781522154522,0.8518426643769297,0.541236200861362,0.6889678287690323,0.7805266082273903,0.6670020440088195
7,0.9459220896622724,0.8918229931281995,0.5131293173896885,0.6760632611573545,0.7932511645806019,0.6701334572908783
8,0.9301160188666877,0.9301160188666877,1.0,0.6619549561810639,0.8048348968379796,1.0


==> lineOutputRandomShuffled_10pairs3sv_3-1network_adjT0i93and1_g-0i5_delta0_lda1_ep0i01_plot.csv <==
step times epsilon,SsvTraining,SsvTestingAll,SsvTestingUsv,SsvGraphTraining,SsvGraphTestingAll,SsvGraphTestingUsv
0.0,0.4965166668556334,0.5152398147554239,0.5232640209981912,-0.7986023948065653,0.5152398147554239,0.5232640209981912
0.01,0.5100054980477876,0.5195796824486915,0.5236829043347931,-0.39736379815074263,0.5221287268539717,0.5259191466725136
0.02,0.5235314900055087,0.5239461552859843,0.5241238689776166,-0.12554034751359333,0.5289604906356273,0.5291191861665209
0.03,0.5370705132726387,0.5283316898938086,0.5245864798743101,0.05778808005713032,0.5355809377167853,0.5326635820432697
0.04,0.5505980991828897,0.5327285472473727,0.5250701678464369,0.18328898845245145,0.541903212718118,0.5363812529265555
0.05,0.5640896340503836,0.5371288522305033,0.5255742314505547,0.27138442998103857,0.5478988630959456,0.5401571888108061
0.060000000000000005,0.5775205584781645,0.5415246562049848,0.5260978409450506,0.33503824987859254,0.5535737690544231,0.5439212945933943
0.07,0.5908665682657638,0.54590800150854,0.5266400443268727,0.3823856656831788,0.5589494214765213,0.547632461737619
0.08,0.6041038132926869,0.5502709867269299,0.5271997753416054,0.4185751652621393,0.5640523286017085,0.5512670753899002
0.09,0.6172090907636423,0.5546058315476244,0.5277758633121883,0.446928051939699,0.5689090291067841,0.5548120867516447
0.09999999999999999,0.6301600293249353,0.5589049400024872,0.5283670445785809,0.469638922945323,0.5735441183019692,0.558261035472293
0.10999999999999999,0.6429352607956161,0.5631609609454149,0.5289719752953286,0.4881948340297543,0.5779796774836476,0.5616117247631597
0.11999999999999998,0.6555145765921688,0.5673668446864001,0.5295892452982135,0.5036281926813841,0.5822352819291222,0.5648647873588257
0.12999999999999998,0.6678790663474555,0.5715158948127886,0.5302173927265029,0.5166720943252127,0.5863282112715467,0.5680227425466354
0.13999999999999999,0.6800112367149164,0.5756018143666112,0.5308549190744803,0.5278578971747606,0.5902737064441864,0.5710893416804657
0.15,0.6918951088866541,0.5796187457076382,0.5315003043452029,0.5375779715315793,0.5940852160232298,0.5740690977567313
0.16,0.70351629391629,0.5835613035680226,0.5321520219901937,0.5461269794036503,0.59777461544433,0.5769669418560852
0.17,0.71486204550169,0.5874246009885502,0.5328085533400617,0.5537296091141244,0.6013523976830215,0.5797879721135534
0.18000000000000002,0.7259212904271313,0.5912042680109912,0.533468401261217,0.5605595738889422,0.6048278386410156,0.5825372724658406
0.19000000000000003,0.7366846373699313,0.5948964631787353,0.53413010281108,0.5667528605693204,0.6082091412211051,0.5852197848218832
0.20000000000000004,0.7471443652267838,0.598497878062451,0.5347922407063084,0.5724171233297604,0.6115035615791019,0.5878402222517369
0.21000000000000005,0.7572943924977222,0.6020057351737333,0.5354534534634524,0.5776384486686794,0.614717520317603,0.5904030135076239
0.22000000000000006,0.767130229572537,0.605417779753657,0.5361124441169942,0.5824862993653663,0.6178567007573602,0.5929122712232731
0.23000000000000007,0.7766489159915345,0.6087322660222803,0.5367679874640284,0.5870171779774738,0.6209261359533078,0.5953717777341196
0.24000000000000007,0.7858489448995992,0.611947938548262,0.5374189358262603,0.591277377076293,0.6239302857944642,0.5977849837451957
0.25000000000000006,0.7947301769829566,0.6150640094449764,0.5380642233572707,0.5953050691712433,0.6268731053018166,0.6001550161149869
0.26000000000000006,0.8032937461779741,0.6180801321219993,0.5387028689551531,0.5991319129436632,0.6297581050812738,0.6024846918671553
0.2700000000000001,0.8115419593792091,0.6209963723207562,0.5393339778671336,0.6027843007398322,0.6325884047743686,0.6047765362217402
0.2800000000000001,0.8194781922594854,0.6238131771432176,0.5399567420933886,0.6062843368521789,0.6353667802606008,0.607032802980784
0.2900000000000001,0.8271067831586713,0.6265313427460181,0.5405704397120239,0.6096506115333933,0.6380957052916876,0.6092554960337795
0.3000000000000001,0.8344329268107669,0.6291519813227493,0.5411744332564561,0.6128988184159081,0.6407773881735124,0.6114463910861008
0.3100000000000001,0.8414625694711891,0.6316764879378031,0.5417681672806376,0.6160422507278404,0.6434138040529792,0.6136070569758533
0.3200000000000001,0.8482023067873232,0.6341065077093885,0.5423511652474164,0.6190922028611184,0.6460067233127677,0.615738876146068
0.3300000000000001,0.8546592855338884,0.6364439037701956,0.54292302587147,0.6220582974188811,0.6485577365264514,0.6178430639920466
0.34000000000000014,0.8608411101175789,0.6386907263642949,0.5434834190414589,0.6249487531406968,0.6510682763794049,0.6199206869181061
0.35000000000000014,0.8667557545485388,0.6408491833704612,0.5440320814369993,0.6277706055900452,0.6535396369173719,0.6219726790222998
0.36000000000000015,0.8724114803839136,0.6429216124770077,0.5445688119454767,0.6305298898513435,0.6559729904444962,0.623999857388564
0.37000000000000016,0.8778167609740946,0.6449104551727463,0.5450934669721684,0.6332317924865435,0.6583694023560315,0.6260029360086178
0.38000000000000017,0.8829802121872438,0.6468182326638041,0.5456059557251871,0.6358807784756625,0.6607298441577918,0.6279825383851053
0.3900000000000002,0.887910529653201,0.6486475237773204,0.5461062355448001,0.6384806976908259,0.6630552048945155,0.6299392088862558
0.4000000000000002,0.8926164324539513,0.6504009448707604,0.5465943073351072,0.6410348745419674,0.665346301182593,0.6318734229334974
0.4100000000000002,0.8971066130938992,0.6520811317297517,0.5470702111451171,0.6435461837202752,0.6676038860187727,0.6337855961089552
0.4200000000000002,0.9013896935080559,0.6536907234077283,0.5475340219361593,0.6460171144055146,0.6698286565153494,0.6356760922712456
0.4300000000000002,0.9054741868084742,0.6552323479369229,0.5479858455634009,0.6484498248602922,0.6720212606936707,0.6375452307666245
0.4400000000000002,0.9093684644270609,0.6567086098218986,0.5484258149911148,0.650846188981751,0.6741823034513797,0.6393932928193062
0.45000000000000023,0.9130807282844504,0.6581220792133096,0.5488540867542493,0.6532078360990878,0.6763123518043792,0.641220527180274
0.46000000000000024,0.9166189875980497,0.6594752826503544,0.5492708376727707,0.655536185078427,0.6784119394918597,0.6430271551087159
0.47000000000000025,0.919991039935784,0.6607706952548412,0.5496762618201515,0.657832473613284,0.6804815710216836,0.6448133747546746
0.48000000000000026,0.9232044561238258,0.6620107342573844,0.5500705677431953,0.6600977834300598,0.6825217252237502,0.646579365005863
0.49000000000000027,0.9262665686249621,0.6631977537363996,0.5504539759270156,0.6623330620167294,0.6845328583705412,0.6483252888560574
0.5000000000000002,0.9291844630178753,0.6643340404528267,0.5508267164963774,0.6645391413835916,0.6865154069166916,0.650051296347164
0.5100000000000002,0.9319649722251402,0.6654218106673894,0.5511890271426391,0.6667167542833927,0.688469789903022,0.651757527132014
0.5200000000000002,0.9346146731580669,0.6664632078323169,0.5515411512641385,0.6688665482508358,0.690396411064887,0.6534441127002696
0.5300000000000002,0.9371398854687034,0.6674603010554752,0.5518833363069489,0.6709890977658005,0.6922956606798077,0.6551111783054671
0.5400000000000003,0.9395466721225073,0.668415084241443,0.5522158322924156,0.6730849147983395,0.6941679171851345,0.6567588446272836
0.5500000000000003,0.9418408415288072,0.669329475821039,0.5525388905177098,0.6751544579549533,0.6960135485927488,0.6583872291994713
0.5600000000000003,0.9440279509896096,0.6702053189878846,0.5528527624157168,0.6771981404134185,0.6978329137246083,0.6599964476306571
0.5700000000000003,0.9461133112502113,0.6710443823676769,0.5531576985608765,0.6792163368063913,0.6996263632900848,0.6615866146422311
0.5800000000000003,0.9481019919570745,0.671848361052759,0.5534539478080525,0.681209389191261,0.7013942408235918,0.6631578449449098
0.5900000000000003,0.9499988278493522,0.6726188779412637,0.553741756552083,0.6831776122245141,0.7031368834988214,0.6647102539731733
0.6000000000000003,0.9518084255301119,0.6733574853264656,0.5540213680963315,0.6851212976426155,0.7048546228340179,0.6662439584946456
0.6100000000000003,0.9535351706815951,0.6740656666879595,0.5542930221192586,0.6870407181376033,0.7065477853010487,0.6677590771095936
0.6200000000000003,0.955183235605776,0.6747448386418917,0.5545569542287985,0.6889361307038331,0.7082166928495697,0.6692557306540178
0.6300000000000003,0.9567565869869737,0.6753963530126268,0.5548133955950495,0.6908077795222747,0.7098616633562936,0.6707340425182984
0.6400000000000003,0.9582589937873713,0.676021498993008,0.5550625726525666,0.6926558984401532,0.7114830110082411,0.672194138892025
0.6500000000000004,0.9596940351990684,0.6766215053646898,0.5553047068642418,0.6944807130963516,0.713081046627847,0.6736361489444302
0.6600000000000004,0.9610651085877701,0.6771975427539682,0.5555400145394817,0.6962824427366245,0.7146560779469173,0.6750602049487939
0.6700000000000004,0.9623754373734746,0.6777507259020775,0.5557687067000502,0.6980613017571867,0.7162084098356467,0.6764664423582327
0.6800000000000004,0.963628078802652,0.6782821159321027,0.5559909889875817,0.699817501010485,0.7177383444922163,0.677854999839455
0.6900000000000004,0.9648259315744904,0.6787927225974932,0.5562070616073516,0.7015512489028413,0.7192461815978822,0.679226019270311
0.7000000000000004,0.9659717432908822,0.6792835064996833,0.5564171193034553,0.7032627523100641,0.7207322184419122,0.6805796457063037
0.7100000000000004,0.9670681177060619,0.6797553812645472,0.5566213513610409,0.7049522173340018,0.7221967500202561,0.6819160273206413
0.7200000000000004,0.9681175217572194,0.680209215669368,0.5568199416317173,0.7066198499202814,0.7236400691113942,0.6832353153218745
0.7300000000000004,0.9691222923621163,0.6806458357137195,0.5570130685786924,0.7082658563550747,0.7250624663324341,0.6845376638527131
0.7400000000000004,0.9700846429737675,0.6810660266291213,0.5572009053385587,0.7098904436566541,0.7264642301781818,0.6858232298731848
0.7500000000000004,0.9710066698857268,0.6814705348236494,0.5573836197970449,0.7114938198756342,0.7278456470456047,0.6870921730309344
0.7600000000000005,0.971890358284447,0.6818600697587569,0.5575613746763183,0.7130761943161914,0.7292070012458428,0.6883446555211395
0.7700000000000005,0.9727375880476773,0.6822353057565327,0.5577343276317565,0.7146377776891099,0.7305485750056706,0.6895808419382131
0.7800000000000005,0.9735501392899383,0.6825968837364158,0.5579026313563348,0.7161787822062449,0.7318706484601047,0.690800899121213
0.7900000000000005,0.9743296976578358,0.6829454128810701,0.5580664336910277,0.7176994216248702,0.7331734996376531,0.6920049959946394
0.8000000000000005,0.9750778593793964,0.6832814722316927,0.5582258777398197,0.7191999112493925,0.7344574044395278,0.6931933034060935
0.8100000000000005,0.9757961360727346,0.6836056122134939,0.5583811019881051,0.7206804678970342,0.7357226366139964,0.6943659939620939
0.8200000000000005,0.9764859593202835,0.6839183560924891,0.5585322404234343,0.7221413098333062,0.7369694677268978,0.6955232418631724
0.8300000000000005,0.9771486850155138,0.6842202013650348,0.5586794226576868,0.7235826566824036,0.7381981671292295,0.6966652227392267
0.8400000000000005,0.9777855974895969,0.684511621081811,0.5588227740499027,0.7250047293170437,0.7394090019226034,0.6977921134859808
0.8500000000000005,0.9783979134258544,0.6847930651081324,0.5589624158291088,0.7264077497317099,0.7406022369232683,0.6989040921032893
0.8600000000000005,0.9789867855700757,0.6850649613226194,0.5590984652165667,0.7277919409027864,0.741778134625297,0.7000013375358985
0.8700000000000006,0.9795533062449505,0.6853277167563724,0.5592310355469817,0.7291575266386402,0.7429369551634761,0.7010840295172153
0.8800000000000006,0.9800985106768992,0.6855817186748526,0.5593602363882613,0.7305047314223043,0.7440789562763506,0.7021523484165264
0.8900000000000006,0.9806233801435843,0.6858273356047269,0.5594861736595023,0.7318337802490908,0.7452043932698112,0.7032064750900495
0.9000000000000006,0.9811288449502911,0.6860649183079397,0.559608949746932,0.7331448984611438,0.7463135189815685,0.7042465907361287
0.9100000000000006,0.9816157872432411,0.6862948007052814,0.5597286636175843,0.7344383115806801,0.7474065837467929,0.7052728767548342
0.9200000000000006,0.9820850436677424,0.6865173007516991,0.5598454109305377,0.7357142451434149,0.7484838353651624,0.7062855146121627
0.9300000000000006,0.9825374078788495,0.6867327212655565,0.5599592841455738,0.7369729245334576,0.7495455190695166,0.7072846857090045
0.9400000000000006,0.9829736329120111,0.6869413507140175,0.5600703726291631,0.7382145748207752,0.7505918774962841,0.7082705712549912
0.9500000000000006,0.9833944334209136,0.6871434639566624,0.5601787627576975,0.739439420602144,0.7516231506578099,0.7092433521473084
0.9600000000000006,0.9838004877894807,0.6873393229493877,0.5602845380179193,0.7406476858463615,0.7526395759166901,0.7102032088545215
0.9700000000000006,0.9841924401247173,0.6875291774105842,0.5603877791045272,0.7418395937443648,0.7536413879621922,0.7111503213054429
0.9800000000000006,0.9845709021368103,0.687713265451501,0.56048856401494,0.7430153665647659,0.7546288187888168,0.7120848687830339
0.9900000000000007,0.9849364549126314,0.6878918141726509,0.5605869681412307,0.7441752255152294,0.7556020976770388,0.7130070298233248
1.0000000000000007,0.9852896505884995,0.6880650402280215,0.5606830643592452,0.7453193906100123,0.7565614511762454,0.7139169821193058
1.0100000000000007,0.9856310139277998,0.688233150358795,0.5607769231149358,0.7464480805439095,0.7575071030898819,0.7148149024297406
1.0200000000000007,0.9859610438087839,0.6883963418981974,0.5608686125079462,0.747561512572777,0.7584392744627909,0.7157009664928229
1.0300000000000007,0.9862802146276106,0.6885548032490305,0.5609581983724962,0.7486599024007424,0.7593581835707298,0.7165753489445996
1.0400000000000007,0.986588977621437,0.6887087143353628,0.5610457443556168,0.7497434640741569,0.7602640459120369,0.7174382232420677
1.0500000000000007,0.9868877621161191,0.6888582470297843,0.5611313119927837,0.7508124098822978,0.7611570742014075,0.71828976159084
1.0600000000000007,0.9871769767028424,0.6890035655575676,0.5612149607810212,0.7518669502647863,0.7620374783657367,0.7191301348772734
1.0700000000000007,0.9874570103477724,0.6891448268790027,0.56129674824953,0.7529072937256538,0.7629054655419771,0.719959512604949
1.0800000000000007,0.9877282334385947,0.6892821810511123,0.5613767300279056,0.753933646753956,0.7637612400769586,0.7207780628353807
1.0900000000000007,0.9879909987716015,0.6894157715698892,0.5614549599120126,0.7549462137508134,0.7646050035291063,0.7215859521328319
1.1000000000000008,0.9882456424827785,0.6895457356941428,0.5615314899275846,0.7559451969627272,0.7654369546719957,0.7223833455131137
1.1100000000000008,0.9884924849261516,0.6896722047519734,0.5616063703916114,0.7569307964210141,0.7662572894996801,0.7231704063962399
1.1200000000000008,0.9887318315024736,0.6897953044308507,0.5616796499715838,0.7579032098871731,0.7670662012337208,0.7239472965628099
1.1300000000000008,0.9889639734411443,0.6899151550522074,0.561751375742663,0.7588626328039989,0.7678638803318497,0.7247141761139849
1.1400000000000008,0.9891891885381083,0.6900318718314189,0.5618215932428378,0.7598092582522412,0.7686505144981981,0.7254712034349389
1.1500000000000008,0.989407741852295,0.6901455651239845,0.5618903465261372,0.7607432769126005,0.769426288695015,0.7262185351616427
1.1600000000000008,0.9896198863630365,0.6902563406586845,0.5619576782139621,0.7616648770328501,0.770191385155809,0.7269563261508656
1.1700000000000008,0.989825863590745,0.6903642997584405,0.5620236295445957,0.7625742443998664,0.7709459833998386,0.7276847294532554
1.1800000000000008,0.9900259041829941,0.6904695395495705,0.5620882404209604,0.7634715623163516,0.7716902602478839,0.728403896289384
1.1900000000000008,0.9902202284680405,0.6905721531600844,0.5621515494566747,0.7643570115820292,0.7724243898392281,0.7291139760286239
1.2000000000000008,0.9904090469776735,0.690672229907632,0.5622135940204713,0.7652307704790919,0.7731485436497775,0.7298151161707404
1.2100000000000009,0.9905925609411973,0.6907698554776858,0.562274410279038,0.7660930147616927,0.7738628905112597,0.7305074623300789
1.2200000000000009,0.9907709627522244,0.6908651120924952,0.5623340332383256,0.766943917649255,0.7745675966314243,0.7311911582222307
1.2300000000000009,0.9909444364098632,0.6909580786713319,0.5623924967833899,0.767783649823398,0.7752628256151877,0.7318663456530609
1.2400000000000009,0.9911131579357898,0.6910488309825034,0.5624498337168092,0.7686123794282702,0.7759487384866562,0.7325331645099891
1.2500000000000009,0.9912772957686095,0.6911374417875973,0.562506075795735,0.7694302720740829,0.7766254937119652,0.7331917527554136
1.260000000000001,0.9914370111368146,0.6912239809783796,0.5625612537676217,0.7702374908436505,0.777293247222875,0.733842246422173
1.270000000000001,0.9915924584115893,0.6913085157067549,0.562615397404683,0.7710341963017446,0.7779521524410653,0.7344847796109406
1.280000000000001,0.9917437854406099,0.6913911105081678,0.5626685355371213,0.7718205465070715,0.7786023603030714,0.735119484489454
1.290000000000001,0.9918911338639512,0.6914718274188068,0.5627206960851735,0.772596697026694,0.7792440192858072,0.7357464912934824
1.300000000000001,0.9920346394131115,0.6915507260869471,0.5627719060900196,0.7733628009527198,0.7798772754326231,0.736365928329435
1.310000000000001,0.9921744321941354,0.6916278638787527,0.5628221917435887,0.7741190089210915,0.7805022723798476,0.7369779219785224
1.320000000000001,0.9923106369557356,0.6917032959788384,0.5628715784173111,0.7748654691323065,0.781119151383764,0.7375825967023819
1.330000000000001,0.9924433733432726,0.6917770754858725,0.5629200906898439,0.7756023273739174,0.7817280513479737,0.7381800750500789
1.340000000000001,0.992572756139392,0.6918492535034916,0.56296775237382,0.7763297270446575,0.7823291088511064,0.7387704776664112
1.350000000000001,0.9926988954920798,0.6919198792267761,0.563014586541646,0.7770478091800472,0.7829224581748245,0.7393539233014212
1.360000000000001,0.992821897130843,0.6919890000245241,0.5630606155503874,0.7777567124793427,0.7835082313320909,0.7399305288210577
1.370000000000001,0.992941862571682,0.692056661517548,0.5631058610657762,0.7784565733336959,0.7840865580956538,0.7405004092188996
1.380000000000001,0.993058889311488,0.6921229076532041,0.5631503440853681,0.7791475258553946,0.7846575660267133,0.7410636776288784
1.390000000000001,0.9931730710124548,0.6921877807763571,0.5631940849608867,0.7798297019080693,0.7852213805037349,0.7416204453389299
1.400000000000001,0.993284497677058,0.692251321696961,0.5632371034197766,0.780503231137745,0.785778124751374,0.7421708218055092
1.410000000000001,0.9933932558141306,0.6923135697544411,0.5632794185860028,0.7811682410046333,0.786327919869479,0.7427149146689038
1.420000000000001,0.9934994285965226,0.692374562879037,0.5633210490001146,0.7818248568155614,0.786870884862147,0.7432528297692942
1.430000000000001,0.9936030960108128,0.6924343376502711,0.5633620126386104,0.7824732017569362,0.7874071366667935,0.7437846711634892
1.440000000000001,0.9937043349995025,0.6924929293526845,0.5634023269326196,0.7831133969281582,0.7879367901832217,0.744310541142299
1.450000000000001,0.9938032195961118,0.692550372028987,0.5634420087859334,0.7837455613753902,0.7884599583026508,0.7448305402484741
1.460000000000001,0.9938998210535551,0.6926066985307502,0.5634810745924053,0.7843698121256053,0.7889767519366944,0.7453447672951793
1.470000000000001,0.9939942079661669,0.6926619405667693,0.5635195402527419,0.7849862642208323,0.7894872800462507,0.7458533193849367
1.480000000000001,0.9940864463857183,0.692716128749214,0.5635574211907121,0.7855950307525292,0.7899916496702966,0.7463562919290059
1.490000000000001,0.99417659993175,0.6927692926376781,0.5635947323687901,0.7861962228960159,0.7904899659545557,0.746853778667148
1.500000000000001,0.9942647298965213,0.6928214607812346,0.5636314883032547,0.7867899499448997,0.7909823321800273,0.7473458716877394
1.5100000000000011,0.9943508953448706,0.6928726607585963,0.5636677030787645,0.7873763193454428,0.7914688497913542,0.747832661448186
1.5200000000000011,0.9944351532092498,0.6929229192164754,0.5637033903624293,0.7879554367308075,0.7919496184250188,0.7483142367956145
1.5300000000000011,0.9945175583801923,0.6929722619062332,0.5637385634173936,0.7885274059551335,0.7924247359373462,0.7487906849877882
1.5400000000000011,0.9945981637924545,0.6930207137189024,0.5637732351159516,0.7890923291273985,0.7928942984323027,0.7492620917142255
1.5500000000000012,0.9946770205070593,0.6930682987186625,0.5638074179522067,0.7896503066450202,0.7933584002890799,0.7497285411174858
1.5600000000000012,0.9947541777894534,0.6931150401748465,0.5638411240543006,0.7902014372271579,0.7938171341894456,0.7501901158145882
1.5700000000000012,0.9948296831839799,0.6931609605925446,0.5638743651962153,0.7907458179476783,0.7942705911448583,0.7506468969185405
1.5800000000000012,0.9949035825848623,0.6932060817418815,0.5639071528091754,0.7912835442677513,0.7947188605233289,0.7510989640599455
1.5900000000000012,0.9949759203038743,0.6932504246860214,0.5639394979926559,0.7918147100680463,0.7951620300760217,0.7515463954086592
1.6000000000000012,0.9950467391348661,0.6932940098079688,0.563971411525013,0.7923394076805026,0.7956001859635934,0.7519892676954854
1.6100000000000012,0.9951160804153124,0.6933368568362213,0.5640029038737536,0.7928577279196456,0.7960334127822504,0.752427656233869
1.6200000000000012,0.9951839840850297,0.6933789848693266,0.5640339852054539,0.7933697601134326,0.7964617935895284,0.7528616349415769
1.6300000000000012,0.9952504887422088,0.6934204123993994,0.5640646653953384,0.7938755921336039,0.7968854099297837,0.7532912763623452
1.6400000000000012,0.9953156316968924,0.6934611573346403,0.5640949540365323,0.7943753104255239,0.7973043418593907,0.7537166516874689
1.6500000000000012,0.9953794490220368,0.6935012370209149,0.5641248604490056,0.7948690000374989,0.797718667971643,0.7541378307773215
1.6600000000000013,0.9954419756022661,0.6935406682624224,0.5641543936882037,0.795356744649559,0.7981284654213535,0.7545548821827825
1.6700000000000013,0.9955032451804438,0.693579467341511,0.564183562553397,0.7958386266016889,0.7985338099491485,0.7549678731665632
1.6800000000000013,0.9955632904021643,0.693617650037666,0.5642123755957381,0.7963147269215056,0.7989347759054559,0.7553768697244111
1.6900000000000013,0.9956221428582688,0.6936552316457192,0.5642408411260551,0.7967851253513732,0.7993314362741841,0.7557819366061816
1.7000000000000013,0.9956798331254838,0.6936922269933085,0.5642689672223762,0.7972499003749495,0.7997238626960875,0.7561831373367643
1.7100000000000013,0.9957363908052702,0.6937286504576256,0.5642967617372064,0.7977091292431585,0.8001121254918226,0.7565805342368529
1.7200000000000013,0.9957918445609749,0.6937645159814814,0.5643242323045556,0.7981628879995947,0.8004962936846887,0.7569741884435454
1.7300000000000013,0.9958462221533635,0.6937998370887223,0.5643513863467332,0.7986112515053478,0.8008764350230549,0.7573641599307681
1.7400000000000013,0.9958995504746145,0.6938346268990254,0.5643782310809158,0.7990542934632582,0.801252616002474,0.7577505075295098
1.7500000000000013,0.9959518555808478,0.6938688981420993,0.5644047735254928,0.7994920864415987,0.8016249018874845,0.7581332889478661
1.7600000000000013,0.9960031627232567,0.6939026631713204,0.564431020506205,0.7999247018971869,0.8019933567330957,0.7585125607908735
1.7700000000000014,0.9960534963779123,0.6939359339768245,0.5644569786620727,0.800352210197936,0.8023580434059656,0.7588883785801374
1.7800000000000014,0.9961028802743023,0.6939687221980837,0.564482654451133,0.8007746806448421,0.8027190236052661,0.7592607967732464
1.7900000000000014,0.9961513374226606,0.6940010391359863,0.5645080541559832,0.8011921814934203,0.8030763578832367,0.7596298687829558
1.8000000000000014,0.996198890140152,0.6940328957644433,0.5645331838891395,0.8016047799745915,0.8034301056654372,0.7599956469961555
1.8100000000000014,0.996245560075955,0.6940643027415428,0.5645580495982234,0.8020125423150314,0.8037803252706887,0.7603581827925969
1.8200000000000014,0.9962913682353061,0.6940952704202721,0.5645826570709719,0.8024155337569852,0.8041270739307154,0.76071752656339
1.8300000000000014,0.9963363350025433,0.6941258088588225,0.564607011940085,0.8028138185775593,0.8044704078094831,0.7610737277292575
1.8400000000000014,0.9963804801632005,0.6941559278305007,0.5646311196879152,0.8032074601074997,0.8048103820222419,0.7614268347585518
1.8500000000000014,0.9964238229251956,0.6941856368332588,0.5646549856510003,0.8035965207494637,0.8051470506542703,0.7617768951850217
1.8600000000000014,0.996466381939153,0.6942149450988595,0.564678615024448,0.8039810619957982,0.8054804667793283,0.762123955625337
1.8700000000000014,0.9965081753178988,0.6942438616016965,0.5647020128661813,0.8043611444458317,0.8058106824778214,0.7624680617963641
1.8800000000000014,0.99654922065517,0.6942723950672792,0.5647251841010403,0.8047368278226942,0.8061377488546743,0.7628092585321895
1.8900000000000015,0.9965895350435695,0.6943005539803974,0.5647481335247522,0.8051081709896714,0.8064617160569243,0.7631475898008963
1.9000000000000015,0.996629135091801,0.6943283465929819,0.5647708658077738,0.8054752319661078,0.8067826332910313,0.763483098721086
1.9100000000000015,0.9966680369412192,0.6943557809316709,0.5647933854990075,0.8058380679428709,0.8071005488399126,0.7638158275781525
1.9200000000000015,0.9967062562817223,0.6943828648050949,0.5648156970293975,0.8061967352973815,0.8074155100797006,0.7641458178403
1.9300000000000015,0.9967438083670174,0.694409605810893,0.5648378047154111,0.8065512896082296,0.8077275634962341,0.7644731101743163
1.9400000000000015,0.9967807080292869,0.6944360113424695,0.5648597127624049,0.8069017856693822,0.808036754701277,0.7647977444610876
1.9500000000000015,0.9968169696932803,0.6944620885955045,0.5648814252678863,0.8072482775039952,0.8083431284484774,0.7651197598108693
1.9600000000000015,0.9968526073898624,0.6944878445742255,0.5649029462246669,0.8075908183778435,0.8086467286490633,0.765439194578305
1.9700000000000015,0.9968876347690294,0.694513286097451,0.5649242795239174,0.8079294608123777,0.8089475983872821,0.7657560863771984
1.9800000000000015,0.9969220651124321,0.6945384198044161,0.5649454289581236,0.8082642565974196,0.8092457799355877,0.7660704720950383
1.9900000000000015,0.9969559113454132,0.6945632521603873,0.5649663982239477,0.8085952568035111,0.8095413147695751,0.766382387907281
2.0000000000000013,0.9969891860485891,0.6945877894620763,0.5649871909249995,0.8089225117939202,0.80983424358267,0.7666918692913848
2.010000000000001,0.9970219014689906,0.6946120378428609,0.5650078105745195,0.8092460712363252,0.8101246063005748,0.7669989510406091
2.020000000000001,0.997054069530782,0.6946360032778182,0.5650282605979765,0.8095659841141788,0.8104124420954749,0.7673036672775698
2.0300000000000007,0.9970857018455804,0.6946596915885811,0.5650485443355815,0.8098822987377684,0.8106977894000073,0.7676060514675593
2.0400000000000005,0.9971168097223861,0.6946831084480238,0.5650686650447257,0.8101950627549813,0.8109806859209975,0.7679061364316305
2.0500000000000003,0.9971474041771454,0.6947062593847808,0.5650886259023389,0.8105043231617857,0.8112611686529677,0.7682039543594518
2.06,0.9971774959419584,0.6947291497876098,0.5651084300071748,0.8108101263124374,0.8115392738914169,0.7684995368219267
2.07,0.9972070954739473,0.6947517849096012,0.5651280803820243,0.8111125179294217,0.8118150372458777,0.7687929147835899
2.0799999999999996,0.9972362129638014,0.6947741698722419,0.5651475799758594,0.8114115431131407,0.8120884936527561,0.7690841186147779
2.0899999999999994,0.9972648583440069,0.6947963096693398,0.565166931665911,0.8117072463513564,0.8123596773879525,0.7693731781035753
2.099999999999999,0.9972930412967815,0.6948182091708117,0.5651861382596818,0.8119996715283966,0.8126286220792697,0.7696601224675437
2.109999999999999,0.9973207712617209,0.694839873126343,0.5652052024968953,0.8122888619341356,0.8128953607186127,0.7699449803652336
2.1199999999999988,0.9973480574431687,0.6948613061689202,0.5652241270513851,0.8125748602727555,0.8131599256739801,0.770227779907483
2.1299999999999986,0.9973749088173264,0.6948825128182473,0.5652429145329277,0.8128577086712965,0.8134223487012511,0.7705085486685023
2.1399999999999983,0.9974013341391066,0.6949034974840425,0.565261567489015,0.8131374486880097,0.8136826609557737,0.7707873136967544
2.149999999999998,0.9974273419487449,0.6949242644692257,0.5652800884065747,0.8134141213205119,0.8139408930037535,0.7710641015256288
2.159999999999998,0.9974529405781803,0.6949448179730011,0.5652984797136387,0.8136877670137586,0.8141970748334495,0.7713389381839124
2.1699999999999977,0.9974781381572094,0.6949651620938325,0.5653167437809568,0.8139584256678346,0.8144512358661761,0.7716118492060633
2.1799999999999975,0.9975029426194268,0.6949853008323236,0.565334882923565,0.8142261366455769,0.8147034049671176,0.7718828596422859
2.1899999999999973,0.99752736170796,0.6950052380940007,0.5653528994023039,0.814490938780031,0.8149536104559563,0.7721519940684151
2.199999999999997,0.9975514029810041,0.6950249776920042,0.56537079542529,0.8147528703817507,0.8152018801173171,0.7724192765956087
2.209999999999997,0.9975750738171684,0.695044523349692,0.5653885731493451,0.8150119692459459,0.8154482412110324,0.772684730879855
2.2199999999999966,0.9975983814206386,0.6950638787031572,0.5654062346813795,0.8152682726594853,0.8156927204822285,0.7729483801312934
2.2299999999999964,0.997621332826165,0.6950830473036645,0.5654237820797358,0.8155218174077605,0.8159353441712363,0.7732102471233552
2.239999999999996,0.9976439349038796,0.6951020326200075,0.5654412173554909,0.8157726397814157,0.8161761380233322,0.7734703542017277
2.249999999999996,0.9976661943639508,0.6951208380407884,0.5654585424737189,0.8160207755829486,0.8164151272983056,0.7737287232931394
2.259999999999996,0.9976881177610846,0.695139466876627,0.5654757593547166,0.8162662601331908,0.8166523367798622,0.773985375913977
2.2699999999999956,0.9977097114988743,0.6951579223622963,0.5654928698751915,0.8165091282776665,0.8168877907848613,0.7742403331787314
2.2799999999999954,0.9977309818340031,0.6951762076587922,0.5655098758694161,0.8167494143928414,0.8171215131723907,0.7744936158082756
2.289999999999995,0.9977519348803123,0.695194325855336,0.5655267791303462,0.8169871523922585,0.8173535273526822,0.7747452441379824
2.299999999999995,0.9977725766127333,0.6952122799713137,0.5655435814107054,0.8172223757325732,0.8175838562958692,0.7749952381256778
2.3099999999999947,0.9977929128710908,0.6952300729581563,0.5655602844240415,0.8174551174194864,0.8178125225405909,0.7752436173594405
2.3199999999999945,0.9978129493637821,0.6952477077011565,0.5655768898457456,0.8176854100135789,0.8180395482024414,0.7754904010652421
2.3299999999999943,0.9978326916713396,0.6952651870212342,0.5655933993140462,0.8179132856360568,0.8182649549822715,0.7757356081144394
2.339999999999994,0.9978521452498758,0.6952825136766434,0.5656098144309725,0.8181387759744029,0.8184887641743392,0.7759792570311135
2.349999999999994,0.9978713154344184,0.6952996903646274,0.5656261367632883,0.8183619122879459,0.818710996674317,0.776221365999263
2.3599999999999937,0.9978902074421406,0.6953167197230229,0.565642367843401,0.8185827254133432,0.8189316729871552,0.7764619528698561
2.3699999999999934,0.997908826375487,0.6953336043318152,0.5656585091702417,0.818801245769986,0.8191508132348012,0.776701035167735
2.3799999999999932,0.997927177225201,0.6953503467146451,0.5656745622101212,0.8190175033653255,0.8193684371637845,0.7769386300983887
2.389999999999993,0.9979452648732593,0.6953669493402698,0.56569052839756,0.8192315278001254,0.8195845641526599,0.7771747545545834
2.399999999999993,0.9979630940957097,0.6953834146239808,0.565706409136097,0.8194433482736407,0.8197992132193178,0.777409425122862
2.4099999999999926,0.9979806695654276,0.6953997449289777,0.5657222057990706,0.8196529935887292,0.8200124030281627,0.7776426580899131
2.4199999999999924,0.9979979958547807,0.6954159425677015,0.5657379197303818,0.8198604921568939,0.820224151897157,0.7778744694488068
2.429999999999992,0.9980150774382155,0.6954320098031272,0.5657535522452323,0.8200658720032589,0.8204344778047414,0.7781048749051114
2.439999999999992,0.9980319186947622,0.6954479488500187,0.565769104630843,0.8202691607714825,0.8206433983966226,0.7783338898828778
2.4499999999999917,0.9980485239104663,0.6954637618761457,0.5657845781471512,0.8204703857286109,0.8208509309924403,0.7785615295305082
2.4599999999999915,0.9980648972807425,0.6954794510034651,0.565799974027489,0.820669573769867,0.8210570925923097,0.778787808726504
2.4699999999999913,0.9980810429126606,0.695495018309267,0.5658152934792412,0.8208667514233869,0.8212618998832426,0.7790127420850939
2.479999999999991,0.9980969648271607,0.6955104658272881,0.5658305376844857,0.8210619448548935,0.8214653692454494,0.7792363439617508
2.489999999999991,0.998112666961204,0.6955257955487923,0.5658457078006159,0.8212551798723196,0.8216675167585248,0.7794586284585947
2.4999999999999907,0.9981281531698581,0.6955410094236176,0.5658608049609432,0.8214464819303727,0.8218683582075157,0.7796796094296831
2.5099999999999905,0.998143427228323,0.6955561093611984,0.5658758302752879,0.8216358761350524,0.8220679090888788,0.7798993004861969
2.5199999999999902,0.9981584928338919,0.6955710972315505,0.5658907848305471,0.8218233872481092,0.8222661846163228,0.7801177150015167
2.52999999999999,0.9981733536078629,0.695585974866235,0.5659056696912517,0.82200903969146,0.8224631997265428,0.780334866116196
2.53999999999999,0.9981880130973865,0.6956007440592902,0.5659204859001061,0.822192857551547,0.8226589690848447,0.7805507667428321
2.5499999999999896,0.9982024747772661,0.695615406568138,0.5659352344785117,0.8223748645836557,0.8228535070906657,0.7807654295708382
2.5599999999999894,0.9982167420517029,0.6956299641144664,0.5659499164270795,0.8225550842161762,0.8230468278829859,0.7809788670711145
2.569999999999989,0.9982308182559908,0.6956444183850842,0.5659645327261242,0.8227335395548264,0.8232389453456387,0.7811910915006234
2.579999999999989,0.9982447066581642,0.6956587710327533,0.5659790843361486,0.8229102533868232,0.8234298731125212,0.7814021149068735
2.5899999999999888,0.9982584104606,0.6956730236769988,0.5659935721983126,0.8230852481850119,0.8236196245727034,0.7816119491323077
2.5999999999999885,0.9982719328015701,0.6956871779048934,0.5660079972348891,0.8232585461119466,0.8238082128754349,0.7818206058185986
2.6099999999999883,0.9982852767567545,0.6957012352718233,0.5660223603497099,0.8234301690239318,0.8239956509350632,0.7820280964108614
2.619999999999988,0.9982984453407097,0.6957151973022301,0.5660366624285961,0.823600138475017,0.8241819514358488,0.7822344321617712
2.629999999999988,0.9983114415082962,0.6957290654903354,0.5660509043397809,0.8237684757209491,0.8243671268366931,0.7824396241356028
2.6399999999999877,0.9983242681560679,0.6957428413008412,0.5660650869343156,0.8239352017230829,0.8245511893757695,0.7826436832121799
2.6499999999999875,0.9983369281236221,0.6957565261696168,0.5660792110464717,0.8241003371522494,0.8247341510750665,0.782846620090745
2.6599999999999873,0.9983494241949112,0.6957701215043617,0.5660932774941262,0.8242639023925832,0.8249160237448407,0.7830484452937477
2.669999999999987,0.9983617590995206,0.6957836286852531,0.5661072870791385,0.8244259175453063,0.8250968189879847,0.7832491691705578
2.679999999999987,0.9983739355139117,0.6957970490655774,0.5661212405877198,0.8245864024324755,0.8252765482043039,0.7834488019010909
2.6899999999999866,0.9983859560626289,0.6958103839723401,0.5661351387907878,0.8247453766006855,0.825455222594714,0.7836473534993693
2.6999999999999864,0.9983978233194769,0.6958236347068645,0.5661489824443163,0.8249028593247347,0.8256328531653537,0.7838448338170027
2.709999999999986,0.9984095398086655,0.6958368025453727,0.5661627722896758,0.8250588696112502,0.8258094507316134,0.7840412525465945
2.719999999999986,0.9984211080059217,0.695849888739548,0.5661765090539593,0.8252134262022736,0.8259850259220862,0.7842366192250787
2.7299999999999858,0.9984325303395769,0.6958628945170883,0.5661901934503074,0.825366547578808,0.826159589182439,0.7844309432369874
2.7399999999999856,0.9984438091916198,0.6958758210822398,0.5662038261782197,0.8255182519643263,0.8263331507792065,0.7846242338176472
2.7499999999999853,0.9984549468987257,0.6958886696163189,0.5662174079238589,0.8256685573282416,0.8265057208035078,0.784816500056309
2.759999999999985,0.9984659457532582,0.6959014412782223,0.5662309393603497,0.8258174813893384,0.8266773091746888,0.7850077508992106
2.769999999999985,0.9984768080042423,0.6959141372049192,0.5662444211480665,0.825965041619166,0.8268479256438915,0.7851979951525769
2.7799999999999847,0.9984875358583157,0.6959267585119352,0.566257853934915,0.8261112552453956,0.8270175797975503,0.7853872414855547
2.7899999999999845,0.9984981314806527,0.6959393062938216,0.5662712383566083,0.8262561392551393,0.8271862810608173,0.7855754984330839
2.7999999999999843,0.9985085969958657,0.6959517816246132,0.5662845750369336,0.8263997103982299,0.8273540387009175,0.7857627743987105
2.809999999999984,0.9985189344888847,0.6959641855582743,0.5662978645880128,0.826541985190468,0.8275208618304368,0.7859490776573367
2.819999999999984,0.9985291460058118,0.6959765191291326,0.5663111076105558,0.8266829799168282,0.8276867594105403,0.7861344163579143
2.8299999999999836,0.9985392335547552,0.6959887833523039,0.5663243046941104,0.8268227106346305,0.8278517402541272,0.7863187985260803
2.8399999999999834,0.9985491991066434,0.6960009792241045,0.5663374564173022,0.8269611931766772,0.8280158130289189,0.7865022320667346
2.849999999999983,0.9985590445960174,0.696013107722454,0.5663505633480697,0.82709844315435,0.828178986260484,0.7866847247665643
2.859999999999983,0.9985687719218038,0.6960251698072675,0.5663636260438948,0.8272344759606748,0.8283412683352008,0.786866284296512
2.869999999999983,0.9985783829480673,0.696037166420838,0.5663766450520255,0.827369306773348,0.8285026675031574,0.7870469182141917
2.8799999999999826,0.9985878795047483,0.6960490984882108,0.5663896209096949,0.8275029505577292,0.8286631918809931,0.7872266339662536
2.8899999999999824,0.9985972633883761,0.6960609669175467,0.5664025541443342,0.8276354220697989,0.8288228494546794,0.7874054388906953
2.899999999999982,0.9986065363627713,0.6960727726004763,0.5664154452737784,0.8277667358590797,0.8289816480822434,0.7875833402191265
2.909999999999982,0.9986157001597263,0.6960845164124475,0.5664282948064709,0.8278969062715231,0.8291395954964328,0.7877603450789797
2.9199999999999817,0.9986247564796719,0.6960961992130634,0.5664411032416599,0.8280259474523632,0.8292966993073276,0.7879364604956787
2.9299999999999815,0.9986337069923245,0.6961078218464103,0.56645387106959,0.8281538733489346,0.8294529670048943,0.7881116933947545
2.9399999999999813,0.9986425533373229,0.696119385141382,0.5664665987716931,0.8282806977134562,0.8296084059614879,0.7882860506039202
2.949999999999981,0.998651297124844,0.6961308899119906,0.5664792868207676,0.8284064341057822,0.8297630234342994,0.7884595388550949
2.959999999999981,0.9986599399362087,0.6961423369576755,0.5664919356811612,0.8285310958961175,0.8299168265677526,0.788632164786388
2.9699999999999807,0.9986684833244696,0.6961537270636008,0.5665045458089428,0.8286546962677017,0.8300698223958504,0.7888039349440387
2.9799999999999804,0.9986769288149864,0.6961650610009478,0.5665171176520741,0.828777248219459,0.8302220178444685,0.7889748557843104
2.9899999999999802,0.9986852779059898,0.6961763395272,0.5665296516505759,0.8288987645686153,0.830373419733605,0.7891449336753482
2.99999999999998,0.9986935320691273,0.696187563386421,0.5665421482366897,0.8290192579532811,0.8305240347795764,0.7893141748989914
3.00999999999998,0.9987016927499996,0.6961987333095261,0.5665546078350374,0.8291387408350042,0.8306738695971696,0.7894825856525463
3.0199999999999796,0.9987097613686853,0.6962098500145478,0.5665670308627747,0.8292572255012896,0.830822930701749,0.789650172050523
3.0299999999999794,0.9987177393202501,0.696220914206895,0.5665794177297429,0.8293747240680843,0.8309712245113126,0.7898169401263292
3.039999999999979,0.9987256279752471,0.6962319265796061,0.5665917688386171,0.8294912484822359,0.8311187573485125,0.789982895833931
3.049999999999979,0.9987334286802035,0.6962428878135949,0.5666040845850483,0.8296068105239138,0.8312655354426219,0.7901480450494718
3.0599999999999787,0.9987411427580984,0.6962537985778943,0.5666163653578068,0.8297214218090032,0.8314115649314686,0.7903123935728606
3.0699999999999785,0.9987487715088273,0.6962646595298895,0.5666286115389162,0.8298350937914669,0.8315568518633192,0.7904759471293192
3.0799999999999783,0.9987563162096574,0.6962754713155512,0.5666408235037914,0.8299478377656742,0.8317014021987268,0.7906387113708987
3.089999999999978,0.9987637781156739,0.6962862345696593,0.5666530016213674,0.8300596648687033,0.8318452218123367,0.7908006918779601
3.099999999999978,0.9987711584602109,0.6962969499160224,0.5666651462542274,0.8301705860826094,0.8319883164946547,0.7909618941606251
3.1099999999999777,0.9987784584552807,0.6963076179676945,0.566677257758729,0.8302806122366657,0.8321306919537717,0.791122323660186
3.1199999999999775,0.9987856792919857,0.6963182393271838,0.566689336485126,0.830389754009572,0.8322723538170573,0.7912819857504948
3.1299999999999772,0.9987928221409265,0.6963288145866598,0.5667013827776884,0.8304980219316372,0.832413307632811,0.7914408857393112
3.139999999999977,0.9987998881525982,0.6963393443281524,0.5667133969748185,0.8306054263869289,0.8325535588718797,0.7915990288696281
3.149999999999977,0.9988068784577792,0.6963498291237495,0.5667253794091655,0.8307119776153964,0.8326931129292374,0.791756420320958
3.1599999999999766,0.9988137941679094,0.6963602695357889,0.5667373304077373,0.8308176857149635,0.8328319751255335,0.7919130652106006
3.1699999999999764,0.9988206363754631,0.6963706661170457,0.5667492502920096,0.8309225606435952,0.8329701507086031,0.7920689685948727
3.179999999999976,0.9988274061543124,0.6963810194109159,0.5667611393780317,0.8310266122213333,0.833107644854947,0.7922241354703167
3.189999999999976,0.9988341045600809,0.6963913299515967,0.566772997976532,0.8311298501323063,0.8332444626711755,0.792378570774874
3.1999999999999758,0.9988407326304926,0.6964015982642616,0.5667848263930199,0.8312322839267106,0.8333806091954233,0.7925322793890404
3.2099999999999755,0.9988472913857108,0.6964118248652321,0.5667966249278841,0.8313339230227637,0.8335160893987318,0.7926852661369883
3.2199999999999753,0.9988537818286725,0.6964220102621465,0.5668083938764925,0.8314347767086332,0.8336509081864,0.7928375357876662
3.229999999999975,0.998860204945412,0.696432154954123,0.566820133529285,0.8315348541443355,0.8337850703993046,0.7929890930558706
3.239999999999975,0.9988665617053808,0.6964422594319226,0.5668318441718692,0.8316341643636097,0.8339185808151937,0.793139942603297
3.2499999999999747,0.9988728530617584,0.6964523241781045,0.56684352608511,0.8317327162757663,0.8340514441499481,0.7932900890395636
3.2599999999999745,0.9988790799517578,0.6964623496671812,0.5668551795452199,0.8318305186675076,0.834183665058816,0.7934395369232101
3.2699999999999743,0.9988852432969247,0.6964723363657691,0.5668668048238453,0.8319275802047239,0.8343152481376197,0.793588290762679
3.279999999999974,0.9988913440034289,0.696482284732736,0.5668784021881533,0.8320239094342641,0.8344461979239342,0.7937363550172668
3.289999999999974,0.9988973829623512,0.6964921952193454,0.5668899719009143,0.8321195147856809,0.8345765188982421,0.7938837340980602
3.2999999999999736,0.9989033610499626,0.6965020682693982,0.5669015142205849,0.8322144045729525,0.8347062154850586,0.794030432368844
3.3099999999999734,0.9989092791279991,0.6965119043193706,0.566913029401387,0.8323085869961766,0.8348352920540341,0.7941764541469931
3.319999999999973,0.9989151380439308,0.6965217037985496,0.5669245176933863,0.8324020701432434,0.8349637529210308,0.7943218037043424
3.329999999999973,0.9989209386312248,0.6965314671291665,0.5669359793425701,0.8324948619914838,0.8350916023491738,0.7944664852680317
3.3399999999999728,0.9989266817096012,0.6965411947265249,0.5669474145909208,0.8325869704092922,0.8352188445498812,0.7946105030213393
3.3499999999999726,0.9989323680852874,0.6965508869991303,0.5669588236764915,0.8326784031577273,0.8353454836838676,0.7947538611044888
3.3599999999999723,0.9989379985512632,0.6965605443488122,0.5669702068334761,0.8327691678920909,0.8354715238621271,0.7948965636154395
3.369999999999972,0.9989435738875051,0.6965701671708482,0.566981564292281,0.8328592721634803,0.8355969691468937,0.795038614610661
3.379999999999972,0.9989490948612193,0.696579755854081,0.5669928962795933,0.8329487234203219,0.8357218235525782,0.7951800181058842
3.3899999999999717,0.9989545622270793,0.6965893107810384,0.5670042030184493,0.8330375290098802,0.8358460910466856,0.7953207780768392
3.3999999999999715,0.9989599767274487,0.6965988323280453,0.567015484728301,0.833125696179744,0.8359697755507108,0.795460898459973
3.4099999999999713,0.9989653390926064,0.6966083208653372,0.5670267416250789,0.8332132320792955,0.8360928809410136,0.7956003831531515
3.419999999999971,0.9989706500409635,0.6966177767571697,0.5670379739212582,0.8333001437611508,0.8362154110496756,0.7957392360163476
3.429999999999971,0.9989759102792796,0.6966272003619272,0.567049181825919,0.8333864381825848,0.836337369665333,0.7958774608723048
3.4399999999999706,0.9989811205028684,0.6966365920322264,0.5670603655448084,0.8334721222069331,0.8364587605339964,0.7960150615071959
3.4499999999999704,0.9989862813958078,0.6966459521150223,0.5670715252804001,0.8335572026049725,0.836579587359847,0.7961520416712577
3.45999999999997,0.9989913936311368,0.6966552809517073,0.5670826612319517,0.8336416860562816,0.836699853806017,0.7962884050794153
3.46999999999997,0.9989964578710571,0.6966645788782126,0.5670937735955651,0.8337255791505842,0.8368195634953517,0.79642415541189
3.47999999999997,0.9990014747671222,0.6966738462251036,0.5671048625642385,0.8338088883890651,0.8369387200111525,0.7965592963147913
3.4899999999999696,0.9990064449604303,0.696683083317677,0.5671159283279257,0.833891620185676,0.8370573268979064,0.796693831400699
3.4999999999999694,0.9990113690818087,0.6966922904760529,0.5671269710735861,0.8339737808684136,0.8371753876619943,0.7968277642492274
3.509999999999969,0.9990162477519954,0.696701468015267,0.5671379909852405,0.8340553766805845,0.8372929057723877,0.7969610984075781
3.519999999999969,0.9990210815818195,0.6967106162453617,0.5671489882440227,0.8341364137820464,0.8374098846613242,0.7970938373910789
3.5299999999999687,0.999025871172373,0.6967197354714721,0.5671599630282289,0.8342168982504355,0.8375263277249738,0.7972259846837125
3.5399999999999685,0.9990306171151868,0.696728825993914,0.5671709155133685,0.8342968360823719,0.8376422383240832,0.7973575437386271
3.5499999999999683,0.9990353199923955,0.6967378881082674,0.5671818458722125,0.8343762331946469,0.8377576197846104,0.797488517978641
3.559999999999968,0.9990399803769038,0.6967469221054607,0.5671927542748423,0.8344550954253965,0.8378724753983418,0.7976189107967306
3.569999999999968,0.9990445988325484,0.6967559282718512,0.5672036408886952,0.8345334285352509,0.8379868084234975,0.7977487255565118
3.5799999999999677,0.9990491759142559,0.6967649068893059,0.5672145058786131,0.834611238208473,0.8381006220853198,0.7978779655927029
3.5899999999999674,0.9990537121681998,0.696773858235278,0.5672253494068831,0.8346885300540742,0.8382139195766507,0.7980066342115842
3.5999999999999672,0.9990582081319518,0.6967827825828866,0.5672361716332873,0.8347653096069172,0.8383267040584943,0.7981347346914406
3.609999999999967,0.9990626643346318,0.6967916802009892,0.5672469727151425,0.8348415823288016,0.8384389786605683,0.798262270282998
3.619999999999967,0.9990670812970555,0.6968005513542572,0.5672577528073438,0.8349173536095295,0.8385507464818399,0.7983892442098454
3.6299999999999666,0.9990714595318778,0.6968093963032478,0.5672685120624064,0.8349926287679605,0.8386620105910539,0.7985156596688535
3.6399999999999664,0.9990757995437338,0.6968182153044753,0.5672792506305073,0.8350674130530462,0.8387727740272425,0.7986415198305734
3.649999999999966,0.9990801018293781,0.6968270086104804,0.5672899686595243,0.8351417116448501,0.8388830398002293,0.7987668278396368
3.659999999999966,0.9990843668778208,0.6968357764699002,0.5673006662950771,0.8352155296555538,0.8389928108911185,0.7988915868151387
3.6699999999999657,0.99908859517046,0.696844519127533,0.5673113436805642,0.8352888721304464,0.8391020902527739,0.799015799851015
3.6799999999999655,0.9990927871812132,0.6968532368244053,0.5673220009572019,0.8353617440488978,0.8392108808102867,0.7991394700164111
3.6899999999999653,0.9990969433766465,0.696861929797837,0.5673326382640616,0.8354341503253189,0.8393191854614317,0.7992626003560387
3.699999999999965,0.9991010642160995,0.6968705982815045,0.5673432557381067,0.8355060958101069,0.8394270070771155,0.7993851938905294
3.709999999999965,0.999105150151809,0.696879242505502,0.5673538535142277,0.8355775852905745,0.8395343485018113,0.7995072536167751
3.7199999999999647,0.9991092016290316,0.6968878626964032,0.5673644317252768,0.8356486234918682,0.8396412125539875,0.7996287825082642
3.7299999999999645,0.9991132190861608,0.6968964590773226,0.5673749905021063,0.8357192150778685,0.8397476020265222,0.7997497835154073
3.7399999999999642,0.9991172029548459,0.6969050318679715,0.5673855299735968,0.8357893646520793,0.8398535196871117,0.7998702595658558
3.749999999999964,0.9991211536601043,0.6969135812847175,0.5673960502666946,0.8358590767585032,0.8399589682786692,0.7999902135648166
3.759999999999964,0.9991250716204374,0.6969221075406423,0.5674065515064445,0.8359283558825016,0.8400639505197113,0.8001096483953517
3.7699999999999636,0.9991289572479366,0.696930610845594,0.5674170338160187,0.8359972064516439,0.8401684691047417,0.8002285669186817
3.7799999999999634,0.9991328109483968,0.6969390914062458,0.5674274973167525,0.8360656328365429,0.8402725267046206,0.8003469719744727
3.789999999999963,0.999136633121418,0.6969475494261453,0.5674379421281713,0.8361336393516765,0.840376125966927,0.8004648663811201
3.799999999999963,0.9991404241605143,0.6969559851057711,0.5674483683680239,0.8362012302561977,0.8404792695163167,0.8005822529360291
3.8099999999999627,0.9991441844532121,0.6969643986425816,0.5674587761523114,0.8362684097547324,0.8405819599548663,0.8006991344158827
3.8199999999999625,0.9991479143811542,0.696972790231067,0.5674691655953154,0.8363351819981643,0.8406841998624139,0.8008155135769087
3.8299999999999623,0.9991516143201964,0.6969811600627991,0.5674795368096288,0.8364015510844073,0.8407859917968906,0.8009313931551383
3.839999999999962,0.9991552846405064,0.6969895083264801,0.5674898899061831,0.8364675210591686,0.8408873382946448,0.80104677586666
3.849999999999962,0.9991589257066572,0.6969978352079901,0.5675002249942755,0.8365330959166949,0.8409882418707578,0.8011616644078653
3.8599999999999617,0.9991625378777219,0.6970061408904347,0.5675105421815972,0.8365982796005142,0.8410887050193553,0.8012760614556923
3.8699999999999615,0.9991661215073657,0.6970144255541915,0.5675208415742596,0.8366630760041609,0.8411887302139096,0.8013899696678621
3.8799999999999613,0.9991696769439345,0.6970226893769551,0.5675311232768211,0.8367274889718899,0.8412883199075362,0.8015033916831104
3.889999999999961,0.9991732045305456,0.6970309325337823,0.5675413873923124,0.8367915222993836,0.8413874765332828,0.8016163301214119
3.899999999999961,0.9991767046051727,0.6970391551971351,0.5675516340222618,0.8368551797344446,0.8414862025044133,0.8017287875842039
3.9099999999999606,0.9991801775007326,0.6970473575369249,0.5675618632667216,0.8369184649776775,0.8415845002146851,0.8018407666546028
3.9199999999999604,0.9991836235451682,0.6970555397205535,0.56757207522429,0.8369813816831638,0.8416823720386185,0.8019522698976126
3.92999999999996,0.9991870430615317,0.6970637019129556,0.5675822699921373,0.8370439334591223,0.8417798203317636,0.8020632998603358
3.93999999999996,0.9991904363680645,0.6970718442766395,0.5675924476660288,0.8371061238685623,0.8418768474309586,0.8021738590721741
3.9499999999999598,0.9991938037782777,0.697079966971727,0.5676026083403481,0.8371679564299254,0.8419734556545831,0.8022839500450258
3.9599999999999596,0.9991971456010287,0.6970880701559926,0.56761275210812,0.8372294346177173,0.8420696473028082,0.8023935752734841
3.9699999999999593,0.9992004621405993,0.6970961539849027,0.5676228790610327,0.8372905618631312,0.8421654246578363,0.8025027372350212
3.979999999999959,0.9992037536967704,0.6971042186116534,0.5676329892894604,0.8373513415546602,0.8422607899841411,0.8026114383901787
3.989999999999959,0.9992070205648952,0.6971122641872073,0.567643082882484,0.8374117770387012,0.8423557455286993,0.8027196811827486
3.9999999999999587,0.9992102630359724,0.6971202908603308,0.567653159927913,0.8374718716201488,0.8424502935212175,0.8028274680399505
4.009999999999959,0.9992134813967191,0.6971282987776306,0.567663220512307,0.8375316285629812,0.8425444361743557,0.8029348013726072
4.019999999999959,0.9992166759296369,0.6971362880835874,0.5676732647209948,0.8375910510908364,0.8426381756839445,0.8030416835753151
4.0299999999999585,0.9992198469130845,0.6971442589205925,0.5676832926380959,0.8376501423875791,0.8427315142291996,0.8031481170266135
4.039999999999958,0.9992229946213443,0.6971522114289815,0.5676933043465403,0.8377089055978599,0.8428244539729286,0.8032541040891454
4.049999999999958,0.9992261193246866,0.6971601457470666,0.5677032999280867,0.8377673438276665,0.8429169970617382,0.8033596471098221
4.059999999999958,0.9992292212894394,0.6971680620111718,0.5677132794633428,0.8378254601448633,0.8430091456262321,0.8034647484199785
4.069999999999958,0.9992323007780471,0.6971759603556636,0.567723243031785,0.8378832575797279,0.8431009017812088,0.8035694103355289
4.079999999999957,0.9992353580491388,0.6971838409129838,0.5677331907117746,0.8379407391254741,0.8431922676258516,0.8036736351571168
4.089999999999957,0.9992383933575854,0.6971917038136803,0.5677431225805782,0.8379979077387705,0.8432832452439195,0.8037774251702658
4.099999999999957,0.9992414069545639,0.6971995491864382,0.5677530387143844,0.8380547663402494,0.8433738367039283,0.8038807826455237
4.109999999999957,0.9992443990876153,0.6972073771581103,0.5677629391883225,0.8381113178150095,0.8434640440593328,0.8039837098386049
4.119999999999957,0.9992473700007043,0.6972151878537458,0.5677728240764779,0.8381675650131097,0.843553869348705,0.8040862089905335
4.129999999999956,0.9992503199342759,0.6972229813966204,0.5677826934519109,0.8382235107500551,0.8436433145959047,0.8041882823277783
4.139999999999956,0.999253249125314,0.6972307579082655,0.5677925473866733,0.8382791578072772,0.8437323818102509,0.8042899320623882
4.149999999999956,0.9992561578073943,0.6972385175084954,0.5678023859518245,0.8383345089326052,0.8438210729866877,0.8043911603921253
4.159999999999956,0.9992590462107419,0.6972462603154351,0.5678122092174466,0.8383895668407303,0.8439093901059473,0.8044919695005943
4.1699999999999555,0.9992619145622825,0.6972539864455485,0.5678220172526625,0.8384443342136656,0.8439973351347116,0.8045923615573721
4.179999999999955,0.999264763085698,0.6972616960136642,0.5678318101256496,0.8384988137011942,0.8440849100257666,0.8046923387181315
4.189999999999955,0.9992675920014763,0.6972693891330027,0.5678415879036569,0.8385530079213144,0.8441721167181566,0.8047919031247633
4.199999999999955,0.9992704015269628,0.6972770659152019,0.5678513506530187,0.8386069194606778,0.8442589571373373,0.8048910569055012
4.209999999999955,0.9992731918764113,0.6972847264703418,0.5678610984391692,0.8386605508750182,0.8443454331953216,0.8049898021750387
4.2199999999999545,0.9992759632610332,0.697292370906972,0.5678708313266602,0.8387139046895772,0.8444315467908245,0.8050881410346447
4.229999999999954,0.9992787158890452,0.6972999993321332,0.5678805493791709,0.838766983399521,0.8445172998094073,0.8051860755722808
4.239999999999954,0.9992814499657175,0.6973076118513835,0.5678902526595261,0.838819789470353,0.8446026941236153,0.8052836078627135
4.249999999999954,0.9992841656934206,0.6973152085688212,0.5678999412297072,0.8388723253383175,0.8446877315931165,0.8053807399676256
4.259999999999954,0.9992868632716713,0.6973227895871089,0.567909615150868,0.8389245934107994,0.8447724140648338,0.8054774739357236
4.269999999999953,0.9992895428971781,0.6973303550074965,0.5679192744833473,0.8389765960667187,0.8448567433730807,0.8055738118028498
4.279999999999953,0.9992922047638859,0.6973379049298429,0.5679289192866818,0.8390283356569151,0.8449407213396871,0.8056697555920832
4.289999999999953,0.999294849063018,0.6973454394526386,0.5679385496196189,0.8390798145045328,0.8450243497741298,0.8057653073138473
4.299999999999953,0.9992974759831227,0.6973529586730292,0.5679481655401319,0.8391310349053922,0.8451076304736542,0.8058604689660098
4.3099999999999525,0.999300085710111,0.6973604626868338,0.5679577671054294,0.8391819991283637,0.8451905652234007,0.8059552425339871
4.319999999999952,0.9993026784273015,0.6973679515885685,0.5679673543719687,0.8392327094157296,0.8452731557965224,0.8060496299908403
4.329999999999952,0.9993052543154604,0.6973754254714671,0.5679769273954701,0.8392831679835453,0.8453554039543049,0.8061436332973748
4.339999999999952,0.9993078135528414,0.6973828844275005,0.5679864862309258,0.8393333770219908,0.8454373114462825,0.8062372544022378
4.349999999999952,0.9993103563152248,0.6973903285473972,0.567996030932614,0.8393833386957216,0.8455188800103528,0.8063304952420111
4.3599999999999515,0.9993128827759566,0.6973977579206634,0.5680055615541092,0.8394330551442093,0.8456001113728879,0.8064233577413062
4.369999999999951,0.9993153931059875,0.6974051726356016,0.5680150781482934,0.8394825284820819,0.8456810072488473,0.8065158438128575
4.379999999999951,0.9993178874739087,0.6974125727793313,0.5680245807673696,0.8395317607994566,0.8457615693418836,0.8066079553576104
4.389999999999951,0.9993203660459907,0.6974199584378062,0.56803406946287,0.8395807541622669,0.8458417993444522,0.8066996942648157
4.399999999999951,0.999322828986218,0.6974273296958333,0.5680435442856684,0.8396295106125862,0.8459216989379138,0.8067910624121136
4.40999999999995,0.9993252764563252,0.6974346866370914,0.5680530052859912,0.8396780321689474,0.8460012697926397,0.8068820616656243
4.41999999999995,0.9993277086158326,0.6974420293441483,0.5680624525134266,0.8397263208266562,0.8460805135681124,0.8069726938800322
4.42999999999995,0.9993301256220802,0.6974493578984793,0.568071886016936,0.8397743785580988,0.8461594319130252,0.807062960898672
4.43999999999995,0.9993325276302615,0.697456672380483,0.5680813058448637,0.8398222073130489,0.8462380264653829,0.8071528645536143
4.4499999999999496,0.9993349147934567,0.6974639728695007,0.5680907120449482,0.8398698090189659,0.8463162988525953,0.8072424066657443
4.459999999999949,0.9993372872626666,0.69747125944383,0.5681001046643287,0.8399171855812924,0.8463942506915755,0.8073315890448485
4.469999999999949,0.9993396451868432,0.6974785321807451,0.5681094837495603,0.8399643388837431,0.8464718835888316,0.807420413489692
4.479999999999949,0.999341988712922,0.6974857911565084,0.5681188493466169,0.8400112707885943,0.8465491991405601,0.8075088817880993
4.489999999999949,0.9993443179858543,0.6974930364463912,0.5681282015009069,0.8400579831369652,0.8466261989327373,0.807596995717035
4.4999999999999485,0.9993466331486363,0.6975002681246857,0.5681375402572784,0.840104477749097,0.8467028845412079,0.8076847570426801
4.509999999999948,0.9993489343423393,0.6975074862647218,0.5681468656600286,0.8401507564246279,0.8467792575317731,0.8077721675205078
4.519999999999948,0.9993512217061405,0.6975146909388829,0.5681561777529153,0.8401968209428634,0.8468553194602796,0.8078592288953642
4.529999999999948,0.9993534953773516,0.69752188221862,0.5681654765791636,0.8402426730630423,0.8469310718727027,0.8079459429015382
4.539999999999948,0.9993557554914466,0.6975290601744659,0.5681747621814742,0.8402883145246013,0.8470065163052318,0.8080323112628391
4.549999999999947,0.9993580021820917,0.6975362248760508,0.5681840346020333,0.8403337470474317,0.8470816542843551,0.8081183356926707
4.559999999999947,0.9993602355811709,0.6975433763921156,0.5681932938825205,0.8403789723321358,0.8471564873269388,0.8082040178941026
4.569999999999947,0.9993624558188158,0.6975505147905268,0.5682025400641172,0.8404239920602781,0.8472310169403092,0.808289359559941
4.579999999999947,0.9993646630234303,0.6975576401382886,0.5682117731875136,0.8404688078946339,0.8473052446223341,0.808374362372805
4.589999999999947,0.9993668573217178,0.6975647525015585,0.5682209932929188,0.840513421479432,0.8473791718614987,0.8084590280051913
4.599999999999946,0.9993690388387068,0.6975718519456585,0.5682302004200664,0.8405578344405963,0.8474528001369848,0.8085433581195477
4.609999999999946,0.9993712076977772,0.6975789385350899,0.5682393946082239,0.8406020483859827,0.8475261309187475,0.8086273543683419
4.619999999999946,0.999373364020685,0.6975860123335453,0.5682485758961998,0.8406460649056139,0.847599165667589,0.8087110183941273
4.629999999999946,0.9993755079275862,0.6975930734039212,0.5682577443223504,0.8406898855719078,0.8476719058352351,0.8087943518296147
4.6399999999999455,0.9993776395370623,0.6976001218083306,0.5682668999245886,0.8407335119399063,0.8477443528644077,0.8088773562977363
4.649999999999945,0.9993797589661435,0.697607157608116,0.5682760427403899,0.8407769455474989,0.8478165081888976,0.8089600334117144
4.659999999999945,0.9993818663303333,0.6976141808638601,0.5682851728068001,0.8408201879156423,0.8478883732336356,0.8090423847751246
4.669999999999945,0.9993839617436292,0.6976211916353983,0.5682942901604422,0.8408632405485787,0.847959949414764,0.8091244119819639
4.679999999999945,0.9993860453185479,0.6976281899818307,0.5683033948375235,0.8409061049340504,0.8480312381397059,0.8092061166167134
4.689999999999944,0.9993881171661458,0.6976351759615329,0.5683124868738417,0.8409487825435101,0.8481022408072345,0.8092875002544031
4.699999999999944,0.9993901773960435,0.697642149632168,0.5683215663047928,0.8409912748323295,0.8481729588075403,0.8093685644606748
4.709999999999944,0.9993922261164445,0.6976491110506976,0.5683306331653775,0.8410335832400058,0.8482433935223002,0.8094493107918465
4.719999999999944,0.999394263434158,0.6976560602733912,0.5683396874902055,0.8410757091903618,0.8483135463247414,0.8095297407949719
4.729999999999944,0.9993962894546207,0.6976629973558397,0.568348729313505,0.8411176540917475,0.8483834185797106,0.8096098560079061
4.739999999999943,0.9993983042819153,0.6976699223529643,0.5683577586691282,0.8411594193372355,0.8484530116437344,0.8096896579593633
4.749999999999943,0.9994003080187922,0.6976768353190259,0.5683667755905546,0.8412010063048149,0.848522326865087,0.8097691481689788
4.759999999999943,0.9994023007666897,0.6976837363076381,0.5683757801109017,0.8412424163575825,0.8485913655838523,0.8098483281473712
4.769999999999943,0.999404282625752,0.6976906253717746,0.5683847722629273,0.8412836508439329,0.8486601291319872,0.8099271993961997
4.7799999999999425,0.9994062536948508,0.6976975025637813,0.5683937520790372,0.8413247110977408,0.8487286188333811,0.810005763408223
4.789999999999942,0.999408214071602,0.6977043679353838,0.5684027195912904,0.8413655984385475,0.8487968360039211,0.8100840216673614
4.799999999999942,0.9994101638523866,0.6977112215376995,0.5684116748314051,0.841406314171739,0.8488647819515496,0.8101619756487524
4.809999999999942,0.9994121031323666,0.6977180634212446,0.5684206178307638,0.8414468595887259,0.8489324579763246,0.8102396268188082
4.819999999999942,0.9994140320055059,0.6977248936359458,0.56842954862042,0.8414872359671178,0.8489998653704802,0.8103169766352758
4.8299999999999415,0.9994159505645857,0.6977317122311472,0.5684384672311021,0.841527444570896,0.8490670054184839,0.8103940265472915
4.839999999999941,0.9994178589012234,0.6977385192556207,0.5684473736932196,0.8415674866505858,0.8491338793970955,0.8104707779954392
4.849999999999941,0.9994197571058892,0.6977453147575747,0.5684562680368686,0.8416073634434225,0.8492004885754245,0.810547232411806
4.859999999999941,0.9994216452679233,0.6977520987846624,0.5684651502918363,0.8416470761735189,0.8492668342149846,0.810623391220036
4.869999999999941,0.9994235234755532,0.6977588713839903,0.5684740204876062,0.8416866260520285,0.8493329175697539,0.8106992558353902
4.87999999999994,0.9994253918159085,0.6977656326021275,0.5684828786533643,0.8417260142773068,0.849398739886227,0.810774827664796
4.88999999999994,0.9994272503750387,0.697772382485113,0.568491724818002,0.8417652420350694,0.8494643024034716,0.810850108106906
4.89999999999994,0.9994290992379283,0.6977791210784643,0.5685005590101226,0.8418043104985508,0.8495296063531825,0.8109250985521501
4.90999999999994,0.9994309384885126,0.6977858484271853,0.5685093812580451,0.8418432208286569,0.8495946529597365,0.8109998003827897
4.9199999999999395,0.9994327682096934,0.6977925645757752,0.5685181915898103,0.8418819741741194,0.8496594434402442,0.811074214972971
4.929999999999939,0.9994345884833532,0.6977992695682345,0.5685269900331836,0.841920571671645,0.849723979004604,0.8111483436887778
4.939999999999939,0.9994363993903711,0.6978059634480738,0.5685357766156607,0.8419590144460637,0.8497882608555543,0.8112221878882855
4.949999999999939,0.9994382010106374,0.6978126462583213,0.5685445513644716,0.8419973036104762,0.8498522901887249,0.8112957489216106
4.959999999999939,0.9994399934230683,0.6978193180415306,0.568553314306586,0.8420354402663968,0.8499160681926885,0.8113690281309656
4.9699999999999385,0.9994417767056177,0.697825978839786,0.5685620654687153,0.8420734255038966,0.8499795960490124,0.8114420268507091
4.979999999999938,0.999443550935295,0.6978326286947127,0.5685708048773204,0.842111260401744,0.8500428749323078,0.8115147464073971
4.989999999999938,0.9994453161881759,0.6978392676474816,0.5685795325586126,0.8421489460275421,0.8501059060102806,0.8115871881198347
4.999999999999938,0.999447072539418,0.6978458957388172,0.5685882485385597,0.8421864834378661,0.850168690443779,0.8116593532991238
5.009999999999938,0.9994488200632722,0.6978525130090041,0.5685969528428892,0.8422238736783971,0.8502312293868453,0.811731243248718
5.019999999999937,0.9994505588330965,0.6978591194978936,0.5686056454970924,0.842261117784056,0.8502935239867625,0.811802859264469
5.029999999999937,0.9994522889213705,0.6978657152449113,0.5686143265264287,0.8422982167791342,0.8503555753841037,0.8118742026346777
5.039999999999937,0.9994540103997059,0.6978723002890629,0.5686229959559301,0.8423351716774222,0.8504173847127777,0.8119452746401412
5.049999999999937,0.9994557233388596,0.6978788746689396,0.5686316538104025,0.8423719834823373,0.8504789531000789,0.8120160765542054
5.0599999999999365,0.9994574278087466,0.6978854384227268,0.5686403001144327,0.8424086531870494,0.8505402816667322,0.8120866096428105
5.069999999999936,0.9994591238784524,0.6978919915882084,0.5686489348923895,0.8424451817746056,0.8506013715269403,0.8121568751645406
5.079999999999936,0.9994608116162441,0.697898534202774,0.5686575581684298,0.8424815702180514,0.8506622237884297,0.8122268743706721
5.089999999999936,0.9994624910895821,0.6979050663034239,0.568666169966499,0.8425178194805525,0.8507228395524965,0.8122966085052205
5.099999999999936,0.9994641623651314,0.6979115879267754,0.5686747703103372,0.8425539305155131,0.8507832199140498,0.8123660788049866
5.1099999999999355,0.9994658255087745,0.6979180991090697,0.5686833592234819,0.8425899042666934,0.8508433659616605,0.8124352864996081
5.119999999999935,0.9994674805856221,0.6979245998861766,0.5686919367292714,0.8426257416683262,0.8509032787776014,0.8125042328116008
5.129999999999935,0.9994691276600213,0.6979310902935998,0.5687005028508477,0.8426614436452305,0.8509629594378948,0.8125729189564093
5.139999999999935,0.9994707667955717,0.6979375703664833,0.5687090576111598,0.8426970111129244,0.8510224090123535,0.8126413461424502
5.149999999999935,0.9994723980551316,0.6979440401396171,0.568717601032968,0.8427324449777365,0.8510816285646261,0.8127095155711608
5.159999999999934,0.9994740215008305,0.6979504996474414,0.568726133138846,0.842767746136915,0.851140619152239,0.8127774284370421
5.169999999999934,0.9994756371940783,0.6979569489240525,0.5687346539511843,0.8428029154787379,0.8511993818266401,0.8128450859277069
5.179999999999934,0.9994772451955773,0.6979633880032087,0.5687431634921936,0.8428379538826174,0.8512579176332394,0.8129124892239217
5.189999999999934,0.9994788455653306,0.6979698169183346,0.5687516617839077,0.8428728622192077,0.8513162276114533,0.8129796394996546
5.199999999999934,0.9994804383626529,0.6979762357025263,0.5687601488481864,0.8429076413505067,0.851374312794744,0.8130465379221181
5.209999999999933,0.9994820236461791,0.6979826443885563,0.568768624706718,0.8429422921299604,0.8514321742106613,0.8131131856518129
5.219999999999933,0.9994836014738756,0.6979890430088792,0.5687770893810237,0.8429768154025636,0.8514898128808855,0.8131795838425737
5.229999999999933,0.9994851719030476,0.6979954315956352,0.5687855428924584,0.8430112120049603,0.8515472298212661,0.8132457336416121
5.239999999999933,0.999486734990351,0.6980018101806562,0.5687939852622156,0.8430454827655405,0.8516044260418617,0.8133116361895589
5.2499999999999325,0.9994882907917986,0.6980081787954691,0.5688024165113279,0.8430796285045404,0.8516614025469819,0.8133772926205082
5.259999999999932,0.9994898393627717,0.6980145374713014,0.5688108366606713,0.8431136500341363,0.8517181603352256,0.8134427040620614
5.269999999999932,0.9994913807580269,0.698020886239086,0.5688192457309684,0.8431475481585397,0.8517747003995207,0.8135078716353676
5.279999999999932,0.9994929150317061,0.6980272251294641,0.568827643742789,0.8431813236740917,0.851831023727164,0.8135727964551686
5.289999999999932,0.9994944422373448,0.6980335541727914,0.5688360307165543,0.8432149773693542,0.8518871312998584,0.813637479629838
5.299999999999931,0.9994959624278802,0.6980398733991409,0.5688444066725383,0.8432485100252022,0.8519430240937528,0.813701922261426
5.309999999999931,0.9994974756556602,0.6980461828383084,0.568852771630872,0.843281922414912,0.8519987030794791,0.8137661254456988
5.319999999999931,0.9994989819724497,0.6980524825198159,0.5688611256115443,0.8433152153042515,0.8520541692221915,0.8138300902721817
5.329999999999931,0.9995004814294423,0.6980587724729158,0.5688694686344045,0.8433483894515671,0.8521094234816033,0.8138938178241997
5.339999999999931,0.9995019740772645,0.6980650527265951,0.5688778007191655,0.8433814456078702,0.8521644668120236,0.8139573091789162
5.34999999999993,0.9995034599659851,0.6980713233095794,0.5688861218854057,0.8434143845169223,0.8522193001623961,0.8140205654073784
5.35999999999993,0.9995049391451235,0.6980775842503366,0.5688944321525709,0.843447206915319,0.8522739244763331,0.8140835875745521
5.36999999999993,0.9995064116636563,0.6980838355770813,0.5689027315399777,0.8434799135325739,0.8523283406921556,0.8141463767393664
5.37999999999993,0.999507877570025,0.6980900773177776,0.5689110200668145,0.8435125050911992,0.8523825497429256,0.8142089339547502
5.3899999999999295,0.9995093369121433,0.6980963095001437,0.5689192977521439,0.8435449823067884,0.8524365525564859,0.8142712602676752
5.399999999999929,0.999510789737405,0.6981025321516559,0.5689275646149062,0.8435773458880953,0.8524903500554926,0.8143333567191912
5.409999999999929,0.9995122360926908,0.6981087452995516,0.5689358206739206,0.843609596537112,0.8525439431574522,0.8143952243444692
5.419999999999929,0.9995136760243736,0.6981149489708313,0.5689440659478846,0.8436417349491481,0.8525973327747567,0.8144568641728382
5.429999999999929,0.9995151095783282,0.6981211431922657,0.5689523004553818,0.8436737618129067,0.8526505198147174,0.814518277227824
5.4399999999999284,0.9995165367999365,0.6981273279903959,0.5689605242148785,0.8437056778105608,0.8527035051796009,0.8145794645271879
5.449999999999928,0.999517957734095,0.6981335033915389,0.5689687372447292,0.843737483617828,0.8527562897666623,0.8146404270829647
5.459999999999928,0.9995193724252199,0.6981396694217896,0.5689769395631766,0.843769179904044,0.8528088744681807,0.8147011659015017
5.469999999999928,0.9995207809172558,0.6981458261070251,0.5689851311883549,0.8438007673322355,0.8528612601714908,0.8147616819834942
5.479999999999928,0.9995221832536793,0.6981519734729063,0.5689933121382893,0.8438322465591938,0.8529134477590196,0.8148219763240258
5.489999999999927,0.9995235794775087,0.6981581115448835,0.5690014824309013,0.8438636182355426,0.8529654381083166,0.8148820499126029
5.499999999999927,0.9995249696313074,0.6981642403481977,0.5690096420840078,0.843894883005812,0.8530172320920894,0.8149419037331939
5.509999999999927,0.9995263537571913,0.698170359907884,0.5690177911153237,0.8439260415085057,0.8530688305782359,0.8150015387642653
5.519999999999927,0.9995277318968347,0.6981764702487756,0.5690259295424646,0.8439570943761691,0.8531202344298757,0.8150609559788168
5.5299999999999265,0.9995291040914752,0.6981825713955051,0.5690340573829465,0.8439880422354581,0.8531714445053845,0.8151201563444204
5.539999999999926,0.9995304703819223,0.6981886633725096,0.5690421746541899,0.844018885707205,0.8532224616584246,0.8151791408232542
5.549999999999926,0.9995318308085593,0.6981947462040312,0.5690502813735192,0.8440496254064845,0.8532732867379785,0.81523791037214
5.559999999999926,0.9995331854113522,0.6982008199141221,0.5690583775581664,0.8440802619426789,0.8533239205883785,0.8152964659425764
5.569999999999926,0.9995345342298535,0.6982068845266459,0.5690664632252713,0.8441107959195414,0.8533743640493403,0.8153548084807778
5.5799999999999255,0.9995358773032081,0.6982129400652803,0.5690745383918827,0.8441412279352614,0.8534246179559931,0.8154129389277065
5.589999999999925,0.9995372146701591,0.6982189865535212,0.5690826030749622,0.8441715585825244,0.8534746831389107,0.8154708582191091
5.599999999999925,0.9995385463690529,0.6982250240146841,0.5690906572913832,0.844201788448576,0.8535245604241426,0.8155285672855516
5.609999999999925,0.9995398724378446,0.6982310524719078,0.5690987010579348,0.8442319181152822,0.8535742506332445,0.8155860670524524
5.619999999999925,0.9995411929141024,0.6982370719481552,0.5691067343913208,0.8442619481591891,0.8536237545833089,0.8156433584401184
5.629999999999924,0.9995425078350139,0.6982430824662178,0.5691147573081624,0.8442918791515834,0.8536730730869946,0.8157004423637784
5.639999999999924,0.9995438172373899,0.6982490840487173,0.5691227698250005,0.8443217116585501,0.8537222069525574,0.8157573197336161
5.649999999999924,0.9995451211576705,0.6982550767181077,0.5691307719582952,0.844351446241031,0.8537711569838795,0.8158139914548054
5.659999999999924,0.9995464196319288,0.6982610604966791,0.5691387637244293,0.8443810834548818,0.8538199239804989,0.8158704584275427
5.6699999999999235,0.9995477126958768,0.6982670354065583,0.5691467451397075,0.8444106238509295,0.8538685087376386,0.81592672154708
5.679999999999923,0.9995490003848705,0.6982730014697129,0.5691547162203597,0.8444400679750264,0.853916912046236,0.815982781703759
5.689999999999923,0.9995502827339114,0.698278958707952,0.5691626769825407,0.8444694163681077,0.8539651346929722,0.8160386397830429
5.699999999999923,0.999551559777656,0.6982849071429295,0.5691706274423324,0.8444986695662432,0.8540131774602993,0.8160942966655498
5.709999999999923,0.9995528315504155,0.6982908467961465,0.5691785676157456,0.8445278281006936,0.85406104112647,0.8161497532270836
5.7199999999999225,0.999554098086164,0.6982967776889526,0.5691864975187192,0.8445568924979625,0.8541087264655657,0.816205010338668
5.729999999999922,0.9995553594185403,0.6983026998425489,0.569194417167124,0.8445858632798486,0.8541562342475248,0.816260068866578
5.739999999999922,0.9995566155808544,0.6983086132779894,0.5692023265767616,0.844614740963498,0.8542035652381694,0.8163149296723703
5.749999999999922,0.999557866606089,0.6983145180161839,0.5692102257633675,0.8446435260614545,0.8542507201992338,0.8163695936129158
5.759999999999922,0.9995591125269071,0.6983204140779,0.5692181147426113,0.8446722190817126,0.8542976998883928,0.8164240615404325
5.769999999999921,0.9995603533756533,0.6983263014837642,0.5692259935300974,0.8447008205277644,0.8543445050592873,0.8164783343025133
5.779999999999921,0.9995615891843591,0.6983321802542646,0.569233862141367,0.84472933089865,0.8543911364615522,0.8165324127421596
5.789999999999921,0.9995628199847468,0.6983380504097534,0.5692417205918991,0.8447577506890074,0.8544375948408435,0.8165862976978108
5.799999999999921,0.9995640458082334,0.6983439119704477,0.569249568897111,0.8447860803891191,0.8544838809388647,0.8166399900033757
5.809999999999921,0.9995652666859344,0.6983497649564322,0.5692574070723598,0.8448143204849599,0.8545299954933926,0.8166934904882606
5.81999999999992,0.9995664826486679,0.6983556093876608,0.5692652351329436,0.844842471458244,0.8545759392383051,0.8167467999774028
5.82999999999992,0.999567693726958,0.6983614452839588,0.569273053094102,0.8448705337864724,0.8546217129036064,0.8167999192912982
5.83999999999992,0.9995688999510385,0.6983672726650239,0.5692808609710176,0.8448985079429763,0.8546673172154527,0.8168528492460313
5.84999999999992,0.9995701013508572,0.6983730915504289,0.5692886587788168,0.8449263943969652,0.8547127528961787,0.8169055906533048
5.8599999999999195,0.9995712979560794,0.6983789019596233,0.5692964465325707,0.844954193613568,0.8547580206643215,0.8169581443204686
5.869999999999919,0.9995724897960905,0.6983847039119343,0.569304224247296,0.8449819060538821,0.8548031212346492,0.8170105110505507
5.879999999999919,0.9995736769000002,0.6983904974265698,0.5693119919379568,0.8450095321750114,0.854848055318182,0.8170626916422833
5.889999999999919,0.9995748592966464,0.6983962825226183,0.5693197496194634,0.8450370724301141,0.854892823622221,0.8171146868901338
5.899999999999919,0.9995760370145979,0.6984020592190524,0.5693274973066758,0.8450645272684417,0.8549374268503698,0.8171664975843318
5.909999999999918,0.9995772100821583,0.6984078275347295,0.569335235014403,0.845091897135384,0.8549818657025618,0.8172181245108986
5.919999999999918,0.9995783785273687,0.6984135874883937,0.5693429627574044,0.8451191824725086,0.8550261408750828,0.8172695684516739
5.929999999999918,0.9995795423780116,0.6984193390986768,0.5693506805503905,0.845146383717602,0.8550702530605964,0.8173208301843459
5.939999999999918,0.9995807016616135,0.6984250823841002,0.569358388408023,0.8451735013047116,0.8551142029481674,0.8173719104824768
5.949999999999918,0.9995818564054478,0.6984308173630767,0.5693660863449176,0.8452005356641843,0.8551579912232862,0.8174228101155312
5.959999999999917,0.9995830066365402,0.6984365440539121,0.569373774375643,0.8452274872227066,0.8552016185678925,0.8174735298489044
5.969999999999917,0.9995841523816692,0.6984422624748063,0.5693814525147223,0.8452543564033439,0.8552450856603985,0.8175240704439475
5.979999999999917,0.9995852936673688,0.6984479726438539,0.5693891207766333,0.8452811436255785,0.8552883931757131,0.8175744326579972
5.989999999999917,0.999586430519935,0.698453674579048,0.5693967791758107,0.8453078493053481,0.8553315417852639,0.8176246172443987
5.9999999999999165,0.9995875629654242,0.698459368298279,0.5694044277266455,0.845334473855084,0.8553745321570222,0.8176746249525372
6.009999999999916,0.9995886910296602,0.6984650538193379,0.5694120664434855,0.8453610176837472,0.8554173649555233,0.817724456527859
6.019999999999916,0.9995898147382344,0.698470731159917,0.5694196953406382,0.8453874811968659,0.8554600408418922,0.8177741127119031
6.029999999999916,0.9995909341165091,0.6984764003376104,0.569427314432368,0.8454138647965725,0.8555025604738639,0.8178235942423228
6.039999999999916,0.9995920491896216,0.6984820613699168,0.5694349237329004,0.8454401688816382,0.8555449245058065,0.8178729018529137
6.0499999999999154,0.9995931599824855,0.6984877142742402,0.5694425232564208,0.8454663938475094,0.8555871335887446,0.8179220362736395
6.059999999999915,0.9995942665197934,0.6984933590678908,0.5694501130170754,0.8454925400863422,0.8556291883703795,0.8179709982306571
6.069999999999915,0.9995953688260205,0.6984989957680862,0.5694576930289715,0.8455186079870376,0.8556710894951116,0.8180197884463406
6.079999999999915,0.999596466925427,0.6985046243919535,0.5694652633061791,0.8455445979352751,0.8557128376040637,0.8180684076393093
6.089999999999915,0.9995975608420596,0.6985102449565301,0.5694728238627318,0.8455705103135478,0.8557544333351015,0.8181168565244511
6.099999999999914,0.9995986505997562,0.6985158574787649,0.5694803747126258,0.845596345501194,0.8557958773228537,0.8181651358129456
6.109999999999914,0.9995997362221466,0.6985214619755187,0.5694879158698211,0.8456221038744316,0.8558371701987358,0.8182132462122919
6.119999999999914,0.9996008177326545,0.6985270584635666,0.5694954473482432,0.8456477858063906,0.8558783125909699,0.8182611884263309
6.129999999999914,0.9996018951545023,0.6985326469595986,0.5695029691617828,0.8456733916671451,0.8559193051246062,0.8183089631552708
6.1399999999999135,0.9996029685107112,0.6985382274802208,0.5695104813242964,0.845698921823745,0.8559601484215424,0.8183565710957096
6.149999999999913,0.9996040378241059,0.6985438000419562,0.5695179838496063,0.8457243766402479,0.8560008431005469,0.8184040129406608
6.159999999999913,0.9996051031173142,0.6985493646612463,0.5695254767515029,0.8457497564777503,0.8560413897772771,0.8184512893795766
6.169999999999913,0.9996061644127711,0.698554921354452,0.5695329600437438,0.8457750616944182,0.8560817890643009,0.8184984010983702
6.179999999999913,0.9996072217327208,0.6985604701378542,0.5695404337400543,0.8458002926455173,0.8561220415711164,0.8185453487794414
6.1899999999999125,0.9996082750992187,0.698566011027655,0.5695478978541278,0.8458254496834431,0.8561621479041724,0.8185921331016975
6.199999999999912,0.9996093245341339,0.6985715440399801,0.5695553523996285,0.8458505331577512,0.856202108666888,0.8186387547405785
6.209999999999912,0.9996103700591511,0.6985770691908777,0.5695627973901891,0.8458755434151859,0.8562419244596724,0.8186852143680781
6.219999999999912,0.999611411695773,0.6985825864963205,0.5695702328394124,0.8459004807997105,0.8562815958799458,0.818731512652769
6.229999999999912,0.9996124494653217,0.6985880959722067,0.5695776587608717,0.8459253456525342,0.8563211235221562,0.818777650259822
6.239999999999911,0.999613483388942,0.6985935976343611,0.5695850751681122,0.8459501383121408,0.8563605079778007,0.8188236278510312
6.249999999999911,0.9996145134876026,0.6985990914985353,0.5695924820746493,0.8459748591143189,0.8563997498354446,0.8188694460848351
6.259999999999911,0.9996155397820994,0.6986045775804104,0.5695998794939723,0.8459995083921868,0.8564388496807404,0.8189151056163387
6.269999999999911,0.9996165622930541,0.6986100558955947,0.5696072674395407,0.8460240864762214,0.8564778080964462,0.8189606070973369
6.2799999999999105,0.9996175810409209,0.6986155264596283,0.5696146459247887,0.846048593694285,0.8565166256624444,0.8190059511763325
6.28999999999991,0.9996185960459846,0.6986209892879813,0.5696220149631228,0.846073030371651,0.8565553029557609,0.819051138498562
6.29999999999991,0.9996196073283654,0.6986264443960564,0.569629374567924,0.8460973968310335,0.8565938405505842,0.8190961697060155
6.30999999999991,0.9996206149080183,0.698631891799188,0.5696367247525466,0.8461216933926088,0.8566322390182817,0.8191410454374567
6.31999999999991,0.9996216188047367,0.6986373315126447,0.5696440655303197,0.8461459203740448,0.8566704989274199,0.8191857663284455
6.3299999999999095,0.9996226190381526,0.6986427635516291,0.5696513969145477,0.8461700780905255,0.8567086208437816,0.8192303330113592
6.339999999999909,0.9996236156277408,0.6986481879312794,0.5696587189185102,0.8461941668547759,0.8567466053303839,0.8192747461154111
6.349999999999909,0.9996246085928187,0.6986536046666689,0.5696660315554619,0.8462181869770873,0.8567844529474964,0.8193190062666741
6.359999999999909,0.9996255979525491,0.6986590137728086,0.5696733348386341,0.8462421387653418,0.8568221642526588,0.8193631140881001
6.369999999999909,0.9996265837259409,0.6986644152646467,0.5696806287812349,0.8462660225250369,0.8568597398006975,0.8194070701995388
6.379999999999908,0.9996275659318526,0.6986698091570699,0.5696879133964488,0.8462898385593092,0.8568971801437446,0.8194508752177602
6.389999999999908,0.9996285445889918,0.6986751954649033,0.5696951886974368,0.8463135871689584,0.856934485831254,0.819494529756473
6.399999999999908,0.999629519715918,0.6986805742029123,0.5697024546973385,0.846337268652472,0.8569716574100192,0.8195380344263459
6.409999999999908,0.9996304913310453,0.6986859453858032,0.5697097114092708,0.8463608833060464,0.8570086954241903,0.8195813898350265
6.419999999999908,0.9996314594526416,0.6986913090282224,0.5697169588463284,0.8463844314236112,0.8570456004152899,0.8196245965871602
6.429999999999907,0.9996324240988326,0.6986966651447594,0.5697241970215852,0.8464079132968527,0.8570823729222313,0.8196676552844111
6.439999999999907,0.999633385287602,0.6987020137499458,0.5697314259480931,0.8464313292152343,0.8571190134813345,0.8197105665254808
6.449999999999907,0.9996343430367928,0.6987073548582562,0.5697386456388834,0.8464546794660215,0.8571555226263425,0.8197533309061271
6.459999999999907,0.9996352973641104,0.69871268848411,0.5697458561069669,0.8464779643343012,0.8571919008884386,0.8197959490191841
6.4699999999999065,0.9996362482871229,0.6987180146418709,0.5697530573653343,0.846501184103005,0.857228148796261,0.8198384214545792
6.479999999999906,0.9996371958232624,0.6987233333458475,0.5697602494269554,0.8465243390529305,0.8572642668759208,0.8198807487993541
6.489999999999906,0.9996381399898276,0.6987286446102952,0.5697674323047812,0.8465474294627623,0.857300255651017,0.8199229316376817
6.499999999999906,0.9996390808039841,0.6987339484494147,0.5697746060117422,0.8465704556090935,0.8573361156426532,0.8199649705508864
6.509999999999906,0.9996400182827664,0.6987392448773555,0.5697817705607509,0.8465934177664456,0.8573718473694516,0.8200068661174589
6.519999999999905,0.9996409524430798,0.6987445339082138,0.5697889259646998,0.84661631620729,0.8574074513475709,0.8200486189130788
6.529999999999905,0.9996418833017002,0.698749815556034,0.5697960722364628,0.8466391512020677,0.8574429280907208,0.8200902295106298
6.539999999999905,0.9996428108752777,0.6987550898348105,0.569803209388896,0.8466619230192097,0.8574782781101769,0.8201316984802183
6.549999999999905,0.999643735180336,0.6987603567584864,0.5698103374348366,0.8466846319251569,0.8575135019147974,0.8201730263891911
6.559999999999905,0.9996446562332753,0.6987656163409555,0.5698174563871041,0.8467072781843795,0.8575486000110375,0.8202142138021542
6.569999999999904,0.9996455740503724,0.6987708685960617,0.5698245662585001,0.8467298620593964,0.8575835729029633,0.8202552612809869
6.579999999999904,0.9996464886477822,0.698776113537601,0.5698316670618091,0.8467523838107949,0.8576184210922697,0.8202961693848646
6.589999999999904,0.9996474000415402,0.6987813511793206,0.569838758809798,0.8467748436972493,0.857653145078293,0.8203369386702716
6.599999999999904,0.9996483082475623,0.6987865815349201,0.5698458415152163,0.8467972419755395,0.857687745358025,0.8203775696910179
6.6099999999999035,0.9996492132816469,0.6987918046180522,0.5698529151907974,0.8468195789005702,0.8577222224261309,0.8204180629982615
6.619999999999903,0.9996501151594751,0.6987970204423225,0.5698599798492572,0.8468418547253885,0.8577565767749599,0.8204584191405176
6.629999999999903,0.9996510138966138,0.6988022290212912,0.5698670355032958,0.8468640697012025,0.8577908088945627,0.8204986386636832
6.639999999999903,0.9996519095085156,0.6988074303684721,0.5698740821655964,0.8468862240773999,0.8578249192727043,0.8205387221110476
6.649999999999903,0.9996528020105196,0.6988126244973349,0.5698811198488273,0.8469083181015639,0.8578589083948776,0.8205786700233104
6.659999999999902,0.9996536914178539,0.6988178114213035,0.5698881485656391,0.8469303520194931,0.8578927767443199,0.8206184829386012
6.669999999999902,0.9996545777456349,0.6988229911537583,0.5698951683286684,0.8469523260752173,0.8579265248020244,0.8206581613924911
6.679999999999902,0.9996554610088711,0.6988281637080362,0.5699021791505356,0.846974240511015,0.8579601530467554,0.8206977059180123
6.689999999999902,0.999656341222462,0.6988333290974303,0.5699091810438454,0.8469960955674303,0.8579936619550612,0.8207371170456711
6.699999999999902,0.9996572184011999,0.698838487335191,0.5699161740211873,0.8470178914832913,0.8580270520012888,0.8207763953034662
6.709999999999901,0.9996580925597714,0.6988436384345273,0.569923158095137,0.8470396284957229,0.8580603236575962,0.8208155412169035
6.719999999999901,0.9996589637127576,0.6988487824086052,0.569930133278254,0.8470613068401679,0.8580934773939679,0.8208545553090122
6.729999999999901,0.9996598318746365,0.6988539192705499,0.5699370995830843,0.8470829267504002,0.8581265136782255,0.8208934381003589
6.739999999999901,0.9996606970597816,0.6988590490334445,0.5699440570221572,0.8471044884585417,0.8581594329760429,0.8209321901090643
6.7499999999999005,0.9996615592824671,0.6988641717103334,0.5699510056079905,0.8471259921950781,0.8581922357509596,0.8209708118508185
6.7599999999999,0.999662418556865,0.6988692873142194,0.5699579453530855,0.8471474381888753,0.8582249224643919,0.8210093038388948
6.7699999999999,0.9996632748970479,0.6988743958580655,0.5699648762699303,0.847168826667194,0.858257493575648,0.821047666584167
6.7799999999999,0.9996641283169893,0.6988794973547965,0.5699717983709996,0.8471901578557053,0.8582899495419387,0.8210859005951205
6.7899999999999,0.9996649788305655,0.6988845918172965,0.5699787116687526,0.8472114319785069,0.858322290818393,0.8211240063778723
6.7999999999998995,0.9996658264515558,0.6988896792584123,0.5699856161756366,0.8472326492581369,0.8583545178580675,0.8211619844361809
6.809999999999899,0.9996666711936436,0.6988947596909517,0.5699925119040837,0.8472538099155891,0.8583866311119615,0.8211998352714638
6.819999999999899,0.9996675130704178,0.6988998331276854,0.5699993988665144,0.8472749141703283,0.8584186310290285,0.8212375593828113
6.829999999999899,0.9996683520953739,0.6989048995813458,0.5700062770753338,0.8472959622403038,0.8584505180561879,0.8212751572669992
6.839999999999899,0.9996691882819132,0.6989099590646287,0.5700131465429354,0.8473169543419647,0.858482292638338,0.821312629418505
6.849999999999898,0.9996700216433462,0.6989150115901929,0.5700200072816987,0.8473378906902738,0.858513955218369,0.8213499763295221
6.859999999999898,0.9996708521928914,0.698920057170661,0.5700268593039908,0.8473587714987223,0.8585455062371732,0.8213871984899719
6.869999999999898,0.9996716799436779,0.6989250958186192,0.5700337026221655,0.8473795969793421,0.8585769461336581,0.8214242963875195
6.879999999999898,0.9996725049087448,0.6989301275466178,0.5700405372485633,0.8474003673427223,0.8586082753447594,0.8214612705075873
6.8899999999998975,0.9996733271010435,0.6989351523671725,0.5700473631955135,0.84742108279802,0.8586394943054498,0.8214981213333674
6.899999999999897,0.9996741465334371,0.6989401702927633,0.5700541804753317,0.8474417435529753,0.8586706034487541,0.8215348493458371
6.909999999999897,0.9996749632187026,0.6989451813358353,0.5700609891003208,0.8474623498139249,0.8587016032057576,0.8215714550237696
6.919999999999897,0.9996757771695304,0.6989501855087994,0.5700677890827719,0.8474829017858144,0.8587324940056208,0.821607938843751
6.929999999999897,0.9996765883985259,0.6989551828240324,0.5700745804349637,0.8475033996722128,0.8587632762755888,0.8216443012801913
6.9399999999998965,0.9996773969182113,0.6989601732938772,0.5700813631691625,0.8475238436753232,0.858793950441003,0.8216805428053371
6.949999999999896,0.999678202741025,0.6989651569306433,0.5700881372976226,0.8475442339959973,0.8588245169253123,0.8217166638892854
6.959999999999896,0.9996790058793218,0.6989701337466069,0.5700949028325862,0.8475645708337486,0.8588549761500854,0.8217526649999984
6.969999999999896,0.9996798063453755,0.6989751037540108,0.5701016597862831,0.8475848543867623,0.8588853285350201,0.8217885466033126
6.979999999999896,0.9996806041513784,0.6989800669650658,0.5701084081709318,0.8476050848519114,0.8589155744979562,0.8218243091629551
6.989999999999895,0.9996813993094437,0.6989850233919501,0.5701151479987386,0.8476252624247653,0.8589457144548849,0.8218599531405539
6.999999999999895,0.9996821918316036,0.6989899730468097,0.5701218792818981,0.8476453872996038,0.8589757488199602,0.821895478995652
7.009999999999895,0.9996829817298124,0.6989949159417591,0.5701286020325934,0.8476654596694301,0.8590056780055105,0.8219308871857192
7.019999999999895,0.9996837690159462,0.6989998520888808,0.5701353162629956,0.8476854797259794,0.8590355024220473,0.8219661781661636
7.0299999999998946,0.9996845537018042,0.6990047815002267,0.570142021985265,0.8477054476597347,0.859065222478278,0.8220013523903458
7.039999999999894,0.9996853357991077,0.6990097041878163,0.5701487192115486,0.8477253636599352,0.8590948385811149,0.8220364103095896
7.049999999999894,0.9996861153195041,0.6990146201636399,0.5701554079539838,0.8477452279145894,0.8591243511356865,0.8220713523731952
7.059999999999894,0.9996868922745635,0.6990195294396563,0.570162088224696,0.847765040610486,0.8591537605453471,0.8221061790284494
7.069999999999894,0.9996876666757838,0.6990244320277945,0.5701687600357992,0.8477848019332058,0.8591830672116885,0.8221408907206403
7.0799999999998935,0.9996884385345881,0.6990293279399534,0.5701754233993958,0.8478045120671316,0.8592122715345475,0.8221754878930658
7.089999999999893,0.999689207862326,0.6990342171880018,0.5701820783275773,0.8478241711954602,0.8592413739120195,0.8222099709870486
7.099999999999893,0.9996899746702748,0.6990390997837792,0.570188724832424,0.8478437795002132,0.8592703747404657,0.822244340441945
7.109999999999893,0.9996907389696408,0.6990439757390956,0.5701953629260048,0.8478633371622474,0.8592992744145249,0.8222785966951589
7.119999999999893,0.9996915007715593,0.6990488450657323,0.5702019926203779,0.8478828443612662,0.8593280733271218,0.822312740182151
7.129999999999892,0.9996922600870944,0.6990537077754413,0.5702086139275899,0.847902301275829,0.8593567718694782,0.8223467713364517
7.139999999999892,0.9996930169272407,0.699058563879946,0.570215226859677,0.8479217080833632,0.8593853704311224,0.822380690589672
7.149999999999892,0.9996937713029235,0.6990634133909416,0.5702218314286637,0.8479410649601725,0.8594138693998981,0.8224144983715147
7.159999999999892,0.9996945232250005,0.6990682563200952,0.5702284276465643,0.84796037208145,0.8594422691619747,0.822448195109785
7.169999999999892,0.9996952727042604,0.699073092679045,0.5702350155253814,0.8479796296212851,0.8594705701018576,0.8224817812304029
7.179999999999891,0.999696019751425,0.6990779224794028,0.5702415950771077,0.8479988377526761,0.8594987726023952,0.8225152571574117
7.189999999999891,0.9996967643771496,0.6990827457327515,0.5702481663137238,0.8480179966475386,0.8595268770447909,0.8225486233129918
7.199999999999891,0.9996975065920232,0.6990875624506472,0.5702547292472003,0.8480371064767165,0.859554883808611,0.8225818801174688
7.209999999999891,0.9996982464065697,0.699092372644619,0.5702612838894974,0.8480561674099907,0.8595827932717943,0.8226150279893266
7.2199999999998905,0.9996989838312471,0.6990971763261684,0.5702678302525633,0.8480751796160889,0.8596106058106612,0.8226480673452156
7.22999999999989,0.9996997188764509,0.6991019735067707,0.5702743683483363,0.8480941432626957,0.8596383217999227,0.8226809985999654
7.23999999999989,0.9997004515525109,0.6991067641978743,0.5702808981887444,0.8481130585164613,0.85966594161269,0.8227138221665944
7.24999999999989,0.9997011818696947,0.6991115484109007,0.5702874197857033,0.8481319255430118,0.8596934656204823,0.8227465384563188
7.25999999999989,0.9997019098382068,0.699116326157246,0.5702939331511199,0.848150744506957,0.8597208941932365,0.8227791478785648
7.269999999999889,0.9997026354681905,0.6991210974482795,0.5703004382968893,0.8481695155719011,0.8597482276993166,0.8228116508409791
7.279999999999889,0.9997033587697262,0.6991258622953449,0.5703069352348958,0.8481882389004505,0.859775466505521,0.8228440477494365
7.289999999999889,0.9997040797528342,0.6991306207097601,0.570313423977014,0.8482069146542232,0.8598026109770917,0.8228763390080518
7.299999999999889,0.9997047984274743,0.6991353727028173,0.5703199045351073,0.8482255429938579,0.8598296614777243,0.8229085250191913
7.309999999999889,0.9997055148035457,0.6991401182857836,0.5703263769210284,0.8482441240790228,0.8598566183695746,0.8229406061834783
7.319999999999888,0.9997062288908892,0.6991448574699005,0.5703328411466196,0.8482626580684236,0.8598834820132678,0.8229725828998071
7.329999999999888,0.9997069406992857,0.6991495902663849,0.5703392972237131,0.8482811451198128,0.8599102527679074,0.8230044555653506
7.339999999999888,0.9997076502384582,0.6991543166864285,0.5703457451641301,0.8482995853899974,0.859936930991083,0.8230362245755707
7.349999999999888,0.9997083575180717,0.6991590367411977,0.5703521849796803,0.8483179790348484,0.8599635170388792,0.8230678903242282
7.3599999999998875,0.9997090625477333,0.6991637504418353,0.5703586166821648,0.8483363262093082,0.8599900112658823,0.8230994532033905
7.369999999999887,0.9997097653369938,0.6991684577994588,0.5703650402833723,0.8483546270673995,0.8600164140251907,0.8231309136034439
7.379999999999887,0.9997104658953476,0.6991731588251622,0.5703714557950827,0.8483728817622329,0.8600427256684215,0.8231622719131004
7.389999999999887,0.9997111642322324,0.6991778535300144,0.5703778632290638,0.848391090446015,0.8600689465457185,0.8231935285194084
7.399999999999887,0.999711860357031,0.6991825419250611,0.5703842625970741,0.8484092532700573,0.8600950770057618,0.823224683807762
7.4099999999998865,0.9997125542790707,0.6991872240213234,0.5703906539108603,0.8484273703847831,0.8601211173957737,0.8232557381619099
7.419999999999886,0.9997132460076251,0.6991918998297995,0.57039703718216,0.8484454419397351,0.8601470680615272,0.8232866919639635
7.429999999999886,0.9997139355519123,0.6991965693614631,0.5704034124226992,0.8484634680835842,0.8601729293473545,0.8233175455944074
7.439999999999886,0.9997146229210978,0.6992012326272651,0.5704097796441939,0.8484814489641367,0.8601987015961541,0.8233482994321077
7.449999999999886,0.9997153081242941,0.6992058896381328,0.5704161388583494,0.8484993847283417,0.8602243851493991,0.8233789538543217
7.459999999999885,0.9997159911705596,0.6992105404049703,0.5704224900768606,0.8485172755222993,0.8602499803471438,0.8234095092367044
7.469999999999885,0.9997166720689018,0.6992151849386589,0.5704288333114119,0.8485351214912662,0.8602754875280324,0.8234399659533206
7.479999999999885,0.9997173508282752,0.6992198232500562,0.5704351685736766,0.8485529227796663,0.8603009070293057,0.8234703243766508
7.489999999999885,0.9997180274575834,0.699224455349998,0.5704414958753186,0.8485706795310947,0.8603262391868091,0.8235005848776011
7.4999999999998845,0.9997187019656789,0.6992290812492968,0.5704478152279903,0.8485883918883266,0.8603514843349993,0.8235307478255119
7.509999999999884,0.9997193743613632,0.6992337009587425,0.5704541266433337,0.8486060599933241,0.8603766428069527,0.8235608135881655
7.519999999999884,0.9997200446533879,0.6992383144891025,0.5704604301329801,0.8486236839872436,0.860401714934372,0.823590782531796
7.529999999999884,0.9997207128504552,0.6992429218511226,0.5704667257085515,0.8486412640104426,0.8604267010475933,0.8236206550210955
7.539999999999884,0.9997213789612166,0.6992475230555253,0.5704730133816576,0.8486588002024864,0.8604516014755937,0.8236504314192243
7.5499999999998835,0.9997220429942756,0.6992521181130118,0.5704792931638988,0.8486762927021552,0.8604764165459988,0.8236801120878193
7.559999999999883,0.9997227049581876,0.6992567070342608,0.5704855650668637,0.8486937416474504,0.8605011465850885,0.8237096973870005
7.569999999999883,0.999723364861458,0.6992612898299294,0.5704918291021315,0.8487111471756026,0.8605257919178048,0.8237391876753793
7.579999999999883,0.9997240227125457,0.6992658665106527,0.57049808528127,0.8487285094230765,0.8605503528677596,0.8237685833100696
7.589999999999883,0.9997246785198612,0.6992704370870442,0.5705043336158369,0.8487458285255794,0.8605748297572401,0.8237978846466911
7.599999999999882,0.999725332291769,0.6992750015696958,0.5705105741173787,0.8487631046180658,0.8605992229072165,0.8238270920393809
7.609999999999882,0.9997259840365865,0.6992795599691782,0.5705168067974319,0.8487803378347454,0.8606235326373486,0.8238562058407997
7.619999999999882,0.9997266337625841,0.6992841122960403,0.5705230316675215,0.8487975283090889,0.8606477592659936,0.8238852264021406
7.629999999999882,0.9997272814779871,0.6992886585608105,0.5705292487391633,0.8488146761738347,0.8606719031102102,0.8239141540731353
7.6399999999998816,0.9997279271909748,0.6992931987739949,0.5705354580238606,0.8488317815609937,0.8606959644857692,0.8239429892020648
7.649999999999881,0.999728570909681,0.6992977329460792,0.5705416595331071,0.848848844601858,0.8607199437071555,0.8239717321357624
7.659999999999881,0.9997292126421952,0.6993022610875281,0.5705478532783852,0.8488658654270044,0.8607438410875785,0.8240003832196255
7.669999999999881,0.9997298523965613,0.6993067832087856,0.5705540392711674,0.8488828441663028,0.8607676569389767,0.8240289427976217
7.679999999999881,0.9997304901807804,0.6993112993202742,0.5705602175229145,0.8488997809489209,0.8607913915720251,0.8240574112122959
7.6899999999998805,0.9997311260028084,0.6993158094323965,0.5705663880450771,0.8489166759033306,0.8608150452961407,0.8240857888047778
7.69999999999988,0.999731759870559,0.6993203135555341,0.570572550849095,0.8489335291573132,0.8608386184194895,0.8241140759147896
7.70999999999988,0.9997323917919013,0.6993248117000481,0.5705787059463967,0.8489503408379669,0.8608621112489929,0.8241422728806536
7.71999999999988,0.9997330217746621,0.699329303876279,0.5705848533484006,0.8489671110717111,0.860885524090334,0.8241703800392989
7.72999999999988,0.9997336498266267,0.6993337900945475,0.5705909930665136,0.8489838399842919,0.8609088572479628,0.8241983977262684
7.739999999999879,0.9997342759555364,0.6993382703651534,0.5705971251121321,0.8490005277007895,0.8609321110251041,0.8242263262757269
7.749999999999879,0.9997349001690915,0.6993427446983764,0.5706032494966414,0.8490171743456223,0.8609552857237623,0.8242541660204672
7.759999999999879,0.9997355224749511,0.699347213104477,0.5706093662314168,0.8490337800425536,0.8609783816447285,0.824281917291918
7.769999999999879,0.9997361428807325,0.6993516755936942,0.5706154753278205,0.8490503449146951,0.8610013990875853,0.8243095804201506
7.779999999999879,0.9997367613940121,0.699356132176248,0.5706215767972064,0.8490668690845158,0.8610243383507141,0.8243371557338846
7.789999999999878,0.999737378022326,0.6993605828623384,0.5706276706509151,0.849083352673843,0.8610471997313004,0.8243646435604975
7.799999999999878,0.9997379927731699,0.6993650276621457,0.5706337569002783,0.8490997958038723,0.8610699835253399,0.8243920442260292
7.809999999999878,0.9997386056539987,0.69936946658583,0.5706398355566149,0.8491161985951693,0.8610926900276444,0.8244193580551897
7.819999999999878,0.9997392166722284,0.6993738996435321,0.5706459066312338,0.8491325611676767,0.8611153195318477,0.824446585371366
7.8299999999998775,0.999739825835236,0.6993783268453739,0.5706519701354331,0.8491488836407184,0.8611378723304112,0.8244737264966284
7.839999999999877,0.9997404331503583,0.6993827482014565,0.5706580260804986,0.8491651661330063,0.8611603487146298,0.8245007817517374
7.849999999999877,0.9997410386248938,0.6993871637218626,0.5706640744777064,0.8491814087626439,0.8611827489746375,0.82452775145615
7.859999999999877,0.9997416422661023,0.6993915734166551,0.5706701153383207,0.849197611647131,0.8612050733994137,0.8245546359280271
7.869999999999877,0.9997422440812055,0.6993959772958773,0.5706761486735938,0.849213774903371,0.8612273222767872,0.8245814354842381
7.879999999999876,0.9997428440773867,0.6994003753695542,0.570682174494769,0.8492298986476732,0.8612494958934442,0.8246081504403704
7.889999999999876,0.9997434422617921,0.699404767647691,0.5706881928130763,0.849245982995759,0.8612715945349316,0.8246347811107326
7.899999999999876,0.9997440386415303,0.699409154140274,0.5706942036397358,0.8492620280627681,0.8612936184856645,0.8246613278083635
7.909999999999876,0.9997446332236722,0.6994135348572704,0.5707002069859554,0.8492780339632592,0.8613155680289293,0.8246877908450363
7.919999999999876,0.9997452260152518,0.6994179098086284,0.5707062028629327,0.8492940008112204,0.861337443446892,0.8247141705312666
7.929999999999875,0.999745817023268,0.6994222790042773,0.5707121912818528,0.8493099287200686,0.8613592450206008,0.8247404671763173
7.939999999999875,0.9997464062546814,0.6994266424541279,0.5707181722538908,0.8493258178026576,0.8613809730299937,0.8247666810882062
7.949999999999875,0.9997469937164171,0.699431000168072,0.5707241457902099,0.8493416681712818,0.8614026277539024,0.82479281257371
7.959999999999875,0.9997475794153653,0.699435352155983,0.570730111901962,0.8493574799376798,0.861424209470058,0.824818861938373
7.9699999999998745,0.9997481633583796,0.6994396984277146,0.5707360706002867,0.8493732532130414,0.8614457184550972,0.8248448294865117
7.979999999999874,0.9997487455522777,0.6994440389931033,0.5707420218963143,0.8493889881080087,0.861467154984566,0.8248707155212209
7.989999999999874,0.9997493260038443,0.6994483738619662,0.5707479658011614,0.8494046847326832,0.861488519332925,0.8248965203443791
7.999999999999874,0.9997499047198272,0.6994527030441023,0.5707539023259346,0.8494203431966295,0.8615098117735561,0.8249222442566562
8.009999999999874,0.9997504817069408,0.6994570265492922,0.5707598314817285,0.8494359636088791,0.861531032578766,0.8249478875575177
8.019999999999873,0.9997510569718648,0.6994613443872978,0.5707657532796262,0.8494515460779353,0.8615521820197912,0.8249734505452304
8.029999999999873,0.9997516305212448,0.699465656567863,0.5707716677306993,0.8494670907117777,0.8615732603668056,0.8249989335168717
8.039999999999873,0.9997522023616926,0.6994699631007134,0.570777574846008,0.8494825976178658,0.8615942678889212,0.825024336768329
8.049999999999873,0.999752772499786,0.6994742639955565,0.570783474636601,0.8494980669031432,0.861615204854197,0.8250496605943116
8.059999999999873,0.9997533409420706,0.6994785592620811,0.5707893671135142,0.8495134986740428,0.8616360715296422,0.8250749052883535
8.069999999999872,0.9997539076950573,0.699482848909959,0.5707952522877741,0.8495288930364899,0.8616568681812204,0.8251000711428182
8.079999999999872,0.9997544727652254,0.6994871329488431,0.5708011301703936,0.8495442500959063,0.8616775950738562,0.8251251584489072
8.089999999999872,0.9997550361590201,0.6994914113883681,0.5708070007723745,0.8495595699572148,0.8616982524714384,0.825150167496662
8.099999999999872,0.9997555978828555,0.6994956842381514,0.5708128641047069,0.8495748527248436,0.8617188406368268,0.8251750985749742
8.109999999999872,0.9997561579431128,0.6994999515077926,0.5708187201783698,0.8495900985027287,0.8617393598318535,0.8251999519715849
8.119999999999871,0.9997567163461412,0.699504213206873,0.5708245690043294,0.8496053073943197,0.8617598103173316,0.8252247279730961
8.129999999999871,0.9997572730982588,0.6995084693449561,0.5708304105935407,0.8496204795025829,0.861780192353058,0.8252494268649728
8.139999999999871,0.9997578282057505,0.6995127199315883,0.5708362449569473,0.8496356149300044,0.861800506197817,0.825274048931549
8.14999999999987,0.9997583816748717,0.6995169649762971,0.5708420721054794,0.8496507137785951,0.8618207521093874,0.8252985944560336
8.15999999999987,0.9997589335118455,0.6995212044885937,0.5708478920500573,0.849665776149894,0.8618409303445447,0.8253230637205149
8.16999999999987,0.999759483722864,0.6995254384779707,0.5708537048015878,0.8496808021449721,0.8618610411590675,0.8253474570059665
8.17999999999987,0.9997600323140897,0.6995296669539037,0.5708595103709669,0.8496957918644357,0.8618810848077407,0.8253717745922521
8.18999999999987,0.999760579291654,0.6995338899258512,0.5708653087690786,0.849710745408431,0.8619010615443615,0.8253960167581312
8.19999999999987,0.999761124661657,0.6995381074032527,0.5708711000067938,0.8497256628766464,0.8619209716217421,0.825420183781264
8.20999999999987,0.9997616684301698,0.6995423193955316,0.5708768840949724,0.8497405443683173,0.8619408152917153,0.8254442759382163
8.21999999999987,0.9997622106032334,0.6995465259120935,0.5708826610444622,0.8497553899822288,0.8619605928051384,0.8254682935044646
8.229999999999869,0.9997627511868591,0.6995507269623268,0.5708884308660988,0.8497701998167203,0.8619803044118978,0.8254922367544011
8.239999999999869,0.9997632901870291,0.6995549225556026,0.5708941935707056,0.8497849739696881,0.8619999503609146,0.8255161059613411
8.249999999999869,0.9997638276096948,0.6995591127012744,0.5708999491690941,0.849799712538589,0.8620195309001456,0.8255399013975225
8.259999999999868,0.99976436346078,0.6995632974086787,0.5709056976720639,0.8498144156204444,0.8620390462765914,0.825563623334117
8.269999999999868,0.9997648977461792,0.6995674766871351,0.5709114390904021,0.8498290833118427,0.8620584967362988,0.8255872720412313
8.279999999999868,0.9997654304717575,0.6995716505459455,0.5709171734348832,0.8498437157089431,0.8620778825243633,0.8256108477879114
8.289999999999868,0.9997659616433524,0.6995758189943951,0.5709229007162706,0.8498583129074799,0.8620972038849377,0.8256343508421508
8.299999999999867,0.9997664912667722,0.6995799820417516,0.5709286209453143,0.8498728750027642,0.8621164610612324,0.8256577814708925
8.309999999999867,0.9997670193477978,0.699584139697267,0.5709343341327537,0.8498874020896882,0.862135654295521,0.825681139940035
8.319999999999867,0.9997675458921816,0.6995882919701744,0.5709400402893141,0.8499018942627281,0.862154783829145,0.8257044265144371
8.329999999999867,0.9997680709056486,0.6995924388696911,0.5709457394257094,0.8499163516159481,0.8621738499025167,0.8257276414579213
8.339999999999867,0.999768594393896,0.6995965804050177,0.5709514315526414,0.8499307742430025,0.8621928527551244,0.8257507850332809
8.349999999999866,0.9997691163625934,0.6996007165853373,0.5709571166807991,0.849945162237139,0.862211792625535,0.825773857502282
8.359999999999866,0.999769636817383,0.6996048474198162,0.5709627948208591,0.8499595156912025,0.8622306697513997,0.8257968591256702
8.369999999999866,0.99977015576388,0.6996089729176043,0.5709684659834862,0.8499738346976381,0.8622494843694575,0.825819790163175
8.379999999999866,0.9997706732076734,0.6996130930878343,0.5709741301793319,0.8499881193484934,0.8622682367155374,0.8258426508735116
8.389999999999866,0.9997711891543243,0.6996172079396225,0.570979787419036,0.8500023697354224,0.8622869270245648,0.8258654415143892
8.399999999999865,0.999771703609369,0.6996213174820687,0.5709854377132257,0.8500165859496884,0.8623055555305651,0.825888162342515
8.409999999999865,0.999772216578315,0.6996254217242557,0.570991081072516,0.8500307680821667,0.8623241224666657,0.8259108136135958
8.419999999999865,0.9997727280666456,0.6996295206752492,0.5709967175075079,0.8500449162233477,0.8623426280651021,0.8259333955823456
8.429999999999865,0.9997732380798166,0.6996336143440997,0.5710023470287925,0.8500590304633399,0.8623610725572199,0.8259559085024875
8.439999999999864,0.999773746623259,0.6996377027398393,0.5710079696469451,0.8500731108918722,0.8623794561734801,0.8259783526267608
8.449999999999864,0.9997742537023774,0.6996417858714853,0.5710135853725316,0.8500871575982984,0.862397779143462,0.8260007282069228
8.459999999999864,0.9997747593225513,0.6996458637480376,0.5710191942161033,0.8501011706715978,0.8624160416958668,0.8260230354937544
8.469999999999864,0.9997752634891341,0.6996499363784798,0.5710247961881995,0.8501151502003799,0.8624342440585224,0.8260452747370653
8.479999999999864,0.9997757662074549,0.699654003771779,0.5710303912993465,0.8501290962728865,0.8624523864583862,0.826067446185696
8.489999999999863,0.999776267482817,0.6996580659368862,0.5710359795600587,0.8501430089769946,0.8624704691215497,0.8260895500875247
8.499999999999863,0.9997767673204988,0.6996621228827357,0.5710415609808371,0.8501568884002183,0.8624884922732401,0.8261115866894688
8.509999999999863,0.999777265725755,0.6996661746182459,0.5710471355721706,0.8501707346297137,0.8625064561378271,0.8261335562374913
8.519999999999863,0.9997777627038137,0.6996702211523183,0.5710527033445345,0.8501845477522786,0.8625243609388233,0.826155458976604
8.529999999999863,0.9997782582598799,0.6996742624938381,0.5710582643083917,0.8501983278543578,0.8625422068988909,0.8261772951508723
8.539999999999862,0.9997787523991343,0.6996782986516754,0.5710638184741931,0.8502120750220448,0.8625599942398425,0.8261990650034179
8.549999999999862,0.999779245126733,0.699682329634683,0.571069365852376,0.8502257893410837,0.8625777231826465,0.8262207687764247
8.559999999999862,0.9997797364478079,0.6996863554516974,0.5710749064533645,0.850239470896873,0.8625953939474297,0.8262424067111418
8.569999999999862,0.9997802263674677,0.69969037611154,0.571080440287571,0.850253119774467,0.8626130067534815,0.826263979047888
8.579999999999862,0.9997807148907975,0.6996943916230155,0.5710859673653947,0.85026673605858,0.8626305618192562,0.8262854860260546
8.589999999999861,0.9997812020228573,0.6996984019949118,0.571091487697221,0.850280319833587,0.8626480593623785,0.826306927884112
8.599999999999861,0.9997816877686855,0.6997024072360019,0.5710970012934232,0.8502938711835274,0.8626654995996448,0.8263283048596106
8.60999999999986,0.9997821721332963,0.6997064073550422,0.5711025081643619,0.8503073901921075,0.8626828827470288,0.8263496171891884
8.61999999999986,0.9997826551216807,0.6997104023607732,0.5711080083203842,0.8503208769427016,0.8627002090196818,0.8263708651085702
8.62999999999986,0.9997831367388071,0.6997143922619194,0.5711135017718247,0.8503343315183564,0.8627174786319399,0.8263920488525762
8.63999999999986,0.999783616989621,0.6997183770671895,0.5711189885290046,0.850347754001792,0.8627346917973242,0.8264131686551223
8.64999999999986,0.9997840958790448,0.699722356785276,0.5711244686022322,0.8503611444754047,0.8627518487285458,0.8264342247492262
8.65999999999986,0.9997845734119782,0.6997263314248554,0.5711299420018028,0.85037450302127,0.862768949637509,0.8264552173670107
8.66999999999986,0.9997850495932993,0.6997303009945892,0.5711354087379993,0.8503878297211442,0.8627859947353143,0.8264761467397066
8.67999999999986,0.9997855244278632,0.6997342655031222,0.5711408688210905,0.8504011246564662,0.8628029842322611,0.8264970130976579
8.68999999999986,0.9997859979205028,0.6997382249590833,0.5711463222613321,0.8504143879083614,0.862819918337852,0.826517816670324
8.699999999999859,0.9997864700760294,0.6997421793710865,0.5711517690689681,0.8504276195576427,0.8628367972607958,0.8265385576862849
8.709999999999859,0.9997869408992317,0.6997461287477291,0.5711572092542281,0.8504408196848132,0.8628536212090104,0.8265592363732442
8.719999999999859,0.9997874103948773,0.6997500730975933,0.5711626428273288,0.8504539883700696,0.862870390389627,0.8265798529580334
8.729999999999858,0.9997878785677119,0.6997540124292453,0.5711680697984739,0.8504671256933014,0.8628871050089908,0.8266004076666137
8.739999999999858,0.9997883454224598,0.6997579467512358,0.5711734901778541,0.8504802317340961,0.8629037652726671,0.8266209007240823
8.749999999999858,0.9997888109638232,0.6997618760720995,0.5711789039756465,0.8504933065717402,0.862920371385443,0.8266413323546744
8.759999999999858,0.999789275196484,0.6997658004003561,0.5711843112020156,0.8505063502852207,0.8629369235513303,0.8266617027817671
8.769999999999857,0.9997897381251023,0.6997697197445092,0.5711897118671121,0.8505193629532293,0.8629534219735696,0.8266820122278827
8.779999999999857,0.9997901997543176,0.6997736341130468,0.5711951059810737,0.8505323446541625,0.8629698668546327,0.8267022609146937
8.789999999999857,0.9997906600887484,0.6997775435144419,0.5712004935540248,0.850545295466124,0.8629862583962249,0.8267224490630231
8.799999999999857,0.9997911191329919,0.6997814479571512,0.5712058745960767,0.8505582154669278,0.8630025967992907,0.8267425768928529
8.809999999999857,0.9997915768916252,0.6997853474496163,0.5712112491173268,0.8505711047341,0.8630188822640145,0.8267626446233236
8.819999999999856,0.9997920333692046,0.6997892420002636,0.5712166171278603,0.8505839633448796,0.863035114989823,0.8267826524727376
8.829999999999856,0.9997924885702668,0.6997931316175037,0.571221978637748,0.8505967913762228,0.8630512951753918,0.8268026006585665
8.839999999999856,0.9997929424993268,0.6997970163097316,0.5712273336570479,0.8506095889048019,0.8630674230186436,0.8268224893974493
8.849999999999856,0.9997933951608801,0.6998008960853273,0.5712326821958046,0.8506223560070104,0.8630834987167553,0.8268423189052005
8.859999999999856,0.9997938465594028,0.6998047709526555,0.5712380242640495,0.8506350927589637,0.8630995224661587,0.8268620893968106
8.869999999999855,0.9997942966993499,0.699808640920065,0.5712433598718001,0.8506477992364998,0.8631154944625441,0.8268818010864508
8.879999999999855,0.9997947455851569,0.6998125059958898,0.5712486890290611,0.8506604755151843,0.8631314149008634,0.8269014541874757
8.889999999999855,0.9997951932212406,0.699816366188448,0.5712540117458227,0.8506731216703092,0.8631472839753325,0.8269210489124272
8.899999999999855,0.9997956396119966,0.6998202215060434,0.5712593280320635,0.8506857377768965,0.8631631018794348,0.8269405854730375
8.909999999999854,0.9997960847618018,0.6998240719569635,0.5712646378977471,0.8506983239096995,0.8631788688059231,0.8269600640802321
8.919999999999854,0.9997965286750143,0.6998279175494813,0.5712699413528243,0.8507108801432047,0.8631945849468234,0.8269794849441335
8.929999999999854,0.999796971355972,0.699831758291854,0.5712752384072319,0.8507234065516349,0.8632102504934384,0.8269988482740653
8.939999999999854,0.9997974128089938,0.6998355941923242,0.5712805290708944,0.8507359032089484,0.8632258656363477,0.8270181542785537
8.949999999999854,0.9997978530383805,0.6998394252591192,0.5712858133537215,0.8507483701888439,0.8632414305654137,0.8270374031653316
8.959999999999853,0.9997982920484123,0.6998432515004509,0.5712910912656104,0.8507608075647597,0.8632569454697825,0.8270565951413426
8.969999999999853,0.9997987298433522,0.6998470729245162,0.5712963628164437,0.8507732154098768,0.8632724105378863,0.8270757304127417
8.979999999999853,0.9997991664274425,0.6998508895394966,0.5713016280160912,0.8507855937971207,0.8632878259574486,0.8270948091849027
8.989999999999853,0.9997996018049097,0.6998547013535592,0.571306886874409,0.850797942799163,0.8633031919154842,0.8271138316624167
8.999999999999853,0.9998000359799591,0.6998585083748557,0.57131213940124,0.8508102624884225,0.8633185085983037,0.8271327980490986
9.009999999999852,0.9998004689567797,0.699862310611523,0.5713173856064131,0.850822552937068,0.8633337761915154,0.8271517085479881
9.019999999999852,0.9998009007395403,0.6998661080716824,0.5713226254997432,0.8508348142170192,0.8633489948800284,0.8271705633613553
9.029999999999852,0.9998013313323927,0.6998699007634407,0.5713278590910328,0.850847046399949,0.8633641648480552,0.8271893626907008
9.039999999999852,0.9998017607394702,0.6998736886948896,0.5713330863900694,0.8508592495572844,0.8633792862791136,0.82720810673676
9.049999999999851,0.9998021889648879,0.6998774718741061,0.5713383074066283,0.8508714237602091,0.8633943593560318,0.8272267956995087
9.059999999999851,0.9998026160127437,0.6998812503091517,0.5713435221504695,0.8508835690796643,0.863409384260947,0.8272454297781606
9.069999999999851,0.9998030418871173,0.6998850240080741,0.5713487306313413,0.8508956855863511,0.8634243611753127,0.8272640091711765
9.07999999999985,0.9998034665920706,0.6998887929789047,0.5713539328589765,0.850907773350731,0.8634392902798972,0.827282534076262
9.08999999999985,0.9998038901316476,0.6998925572296613,0.5713591288430957,0.8509198324430294,0.8634541717547888,0.8273010046903742
9.09999999999985,0.999804312509876,0.6998963167683463,0.571364318593405,0.8509318629332346,0.8634690057793977,0.8273194212097233
9.10999999999985,0.9998047337307643,0.6999000716029473,0.5713695021195973,0.8509438648911021,0.8634837925324582,0.8273377838297751
9.11999999999985,0.999805153798305,0.6999038217414373,0.5713746794313511,0.850955838386154,0.8634985321920317,0.8273560927452549
9.12999999999985,0.9998055727164736,0.6999075671917743,0.5713798505383317,0.8509677834876815,0.863513224935509,0.8273743481501498
9.13999999999985,0.9998059904892272,0.6999113079619016,0.5713850154501906,0.8509797002647471,0.8635278709396129,0.8273925502377117
9.14999999999985,0.9998064071205066,0.6999150440597484,0.5713901741765663,0.8509915887861844,0.8635424703804006,0.8274106992004597
9.15999999999985,0.9998068226142358,0.6999187754932279,0.5713953267270817,0.8510034491206008,0.8635570234332667,0.827428795230185
9.169999999999849,0.9998072369743222,0.6999225022702401,0.5714004731113478,0.8510152813363792,0.8635715302729459,0.8274468385179519
9.179999999999849,0.9998076502046551,0.6999262243986695,0.5714056133389613,0.8510270855016786,0.8635859910735133,0.8274648292540994
9.189999999999849,0.9998080623091085,0.6999299418863857,0.5714107474195045,0.8510388616844361,0.8636004060083909,0.8274827676282491
9.199999999999848,0.99980847329154,0.6999336547412451,0.5714158753625473,0.8510506099523683,0.8636147752503451,0.8275006538293009
9.209999999999848,0.9998088831557896,0.699937362971088,0.5714209971776445,0.8510623303729724,0.8636290989714936,0.8275184880454423
9.219999999999848,0.9998092919056809,0.6999410665837401,0.5714261128743369,0.8510740230135286,0.863643377343306,0.8275362704641478
9.229999999999848,0.9998096995450222,0.699944765587014,0.5714312224621534,0.8510856879411002,0.8636576105366046,0.8275540012721809
9.239999999999847,0.9998101060776053,0.6999484599887066,0.5714363259506071,0.8510973252225356,0.8636717987215705,0.8275716806556014
9.249999999999847,0.9998105115072059,0.699952149796601,0.571441423349199,0.8511089349244704,0.8636859420677425,0.8275893087997617
9.259999999999847,0.9998109158375824,0.6999558350184649,0.5714465146674146,0.8511205171133274,0.8637000407440221,0.8276068858893156
9.269999999999847,0.9998113190724792,0.6999595156620521,0.5714515999147262,0.8511320718553186,0.863714094918673,0.8276244121082166
9.279999999999847,0.9998117212156238,0.6999631917351022,0.5714566791005931,0.8511435992164473,0.8637281047593268,0.8276418876397229
9.289999999999846,0.9998121222707277,0.6999668632453402,0.5714617522344598,0.8511550992625084,0.8637420704329832,0.8276593126664002
9.299999999999846,0.9998125222414874,0.6999705302004766,0.5714668193257577,0.8511665720590895,0.863755992106013,0.8276766873701231
9.309999999999846,0.9998129211315833,0.6999741926082075,0.5714718803839036,0.8511780176715735,0.8637698699441593,0.8276940119320779
9.319999999999846,0.9998133189446805,0.6999778504762149,0.571476935418301,0.851189436165139,0.8637837041125425,0.8277112865327669
9.329999999999846,0.9998137156844283,0.6999815038121658,0.5714819844383391,0.8512008276047617,0.8637974947756598,0.8277285113520094
9.339999999999845,0.9998141113544611,0.699985152623714,0.5714870274533939,0.8512121920552157,0.863811242097389,0.8277456865689446
9.349999999999845,0.9998145059583975,0.6999887969184978,0.5714920644728265,0.8512235295810751,0.8638249462409906,0.8277628123620353
9.359999999999845,0.9998148994998415,0.6999924367041421,0.5714970955059853,0.8512348402467147,0.8638386073691097,0.8277798889090688
9.369999999999845,0.9998152919823813,0.6999960719882572,0.5715021205622041,0.8512461241163111,0.8638522256437777,0.8277969163871601
9.379999999999844,0.9998156834095903,0.6999997027784391,0.571507139650803,0.8512573812538456,0.8638658012264173,0.8278138949727561
9.389999999999844,0.9998160737850273,0.7000033290822701,0.5715121527810885,0.8512686117231025,0.8638793342778406,0.8278308248416358
9.399999999999844,0.9998164631122363,0.7000069509073177,0.5715171599623526,0.8512798155876738,0.863892824958255,0.827847706168914
9.409999999999844,0.9998168513947459,0.7000105682611357,0.5715221612038742,0.851290992910957,0.8639062734272631,0.8278645391290437
9.419999999999844,0.9998172386360697,0.700014181151263,0.5715271565149174,0.851302143756159,0.8639196798438663,0.8278813238958189
9.429999999999843,0.9998176248397085,0.7000177895852255,0.5715321459047329,0.8513132681862958,0.8639330443664661,0.8278980606423768
9.439999999999843,0.9998180100091457,0.7000213935705342,0.5715371293825579,0.8513243662641934,0.863946367152867,0.8279147495412005
9.449999999999843,0.9998183941478526,0.700024993114686,0.5715421069576146,0.8513354380524902,0.8639596483602775,0.8279313907641205
9.459999999999843,0.9998187772592848,0.7000285882251642,0.5715470786391126,0.8513464836136376,0.8639728881453141,0.8279479844823193
9.469999999999843,0.999819159346884,0.7000321789094377,0.5715520444362464,0.851357503009901,0.8639860866640019,0.8279645308663316
9.479999999999842,0.9998195404140776,0.7000357651749616,0.5715570043581977,0.8513684963033606,0.8639992440717774,0.8279810300860484
9.489999999999842,0.9998199204642786,0.7000393470291766,0.5715619584141328,0.8513794635559132,0.8640123605234906,0.8279974823107188
9.499999999999842,0.999820299500886,0.7000429244795099,0.5715669066132059,0.851390404829273,0.8640254361734065,0.8280138877089512
9.509999999999842,0.999820677527285,0.7000464975333747,0.5715718489645559,0.8514013201849725,0.8640384711752092,0.8280302464487193
9.519999999999841,0.9998210545468463,0.7000500661981698,0.5715767854773084,0.8514122096843648,0.8640514656820016,0.8280465586973605
9.529999999999841,0.9998214305629269,0.7000536304812806,0.571581716160575,0.8514230733886217,0.8640644198463082,0.8280628246215801
9.539999999999841,0.9998218055788701,0.7000571903900781,0.5715866410234529,0.851433911358738,0.8640773338200779,0.8280790443874534
9.54999999999984,0.9998221795980057,0.7000607459319201,0.5715915600750264,0.8514447236555318,0.8640902077546867,0.8280952181604302
9.55999999999984,0.9998225526236489,0.7000642971141502,0.571596473324365,0.8514555103396442,0.8641030418009373,0.8281113461053327
9.56999999999984,0.999822924659102,0.7000678439440976,0.5716013807805242,0.8514662714715413,0.8641158361090637,0.828127428386362
9.57999999999984,0.9998232957076537,0.7000713864290786,0.5716062824525465,0.8514770071115147,0.8641285908287311,0.8281434651670978
9.58999999999984,0.9998236657725789,0.7000749245763949,0.571611178349459,0.851487717319684,0.86414130610904,0.8281594566105026
9.59999999999984,0.9998240348571393,0.7000784583933355,0.5716160684802767,0.8514984021559959,0.8641539820985271,0.8281754028789226
9.60999999999984,0.9998244029645833,0.7000819878871742,0.5716209528539989,0.8515090616802264,0.8641666189451674,0.8281913041340909
9.61999999999984,0.9998247700981459,0.7000855130651723,0.5716258314796122,0.851519695951981,0.8641792167963759,0.8282071605371293
9.62999999999984,0.9998251362610486,0.7000890339345769,0.571630704366089,0.8515303050306965,0.8641917757990116,0.8282229722485522
9.639999999999839,0.9998255014565,0.7000925505026208,0.5716355715223869,0.8515408889756414,0.8642042960993759,0.8282387394282645
9.649999999999839,0.9998258656876965,0.7000960627765245,0.5716404329574508,0.8515514478459176,0.8642167778432185,0.8282544622355702
9.659999999999838,0.9998262289578199,0.7000995707634938,0.5716452886802112,0.8515619817004598,0.864229221175736,0.8282701408291686
9.669999999999838,0.9998265912700403,0.7001030744707213,0.5716501386995846,0.8515724905980382,0.8642416262415764,0.828285775367161
9.679999999999838,0.9998269526275138,0.7001065739053853,0.5716549830244732,0.8515829745972583,0.8642539931848399,0.8283013660070504
9.689999999999838,0.9998273130333848,0.7001100690746519,0.5716598216637664,0.8515934337565624,0.8642663221490807,0.8283169129057447
9.699999999999838,0.9998276724907843,0.7001135599856722,0.5716646546263384,0.8516038681342306,0.8642786132773104,0.8283324162195597
9.709999999999837,0.9998280310028305,0.7001170466455842,0.57166948192105,0.8516142777883806,0.8642908667119974,0.8283478761042188
9.719999999999837,0.9998283885726299,0.7001205290615127,0.5716743035567482,0.8516246627769708,0.864303082595071,0.8283632927148576
9.729999999999837,0.9998287452032749,0.7001240072405689,0.5716791195422664,0.8516350231577986,0.864315261067923,0.8283786662060255
9.739999999999837,0.9998291008978467,0.70012748118985,0.5716839298864229,0.8516453589885032,0.8643274022714085,0.8283939967316871
9.749999999999837,0.999829455659414,0.7001309509164407,0.5716887345980236,0.8516556703265659,0.8643395063458496,0.8284092844452262
9.759999999999836,0.999829809491032,0.7001344164274111,0.5716935336858594,0.85166595722931,0.8643515734310343,0.8284245294994443
9.769999999999836,0.9998301623957446,0.7001378777298185,0.5716983271587074,0.8516762197539042,0.8643636036662228,0.8284397320465675
9.779999999999836,0.9998305143765833,0.7001413348307068,0.5717031150253312,0.8516864579573603,0.8643755971901455,0.8284548922382454
9.789999999999836,0.9998308654365674,0.7001447877371066,0.5717078972944807,0.8516966718965362,0.8643875541410064,0.8284700102255541
9.799999999999836,0.9998312155787036,0.7001482364560347,0.571712673974891,0.8517068616281365,0.864399474656486,0.8284850861589991
9.809999999999835,0.9998315648059867,0.7001516809944948,0.571717445075284,0.8517170272087121,0.8644113588737407,0.8285001201885153
9.819999999999835,0.9998319131213999,0.7001551213594771,0.5717222106043673,0.8517271686946628,0.8644232069294062,0.8285151124634711
9.829999999999835,0.9998322605279143,0.7001585575579589,0.5717269705708352,0.8517372861422359,0.8644350189596004,0.8285300631326709
9.839999999999835,0.999832607028489,0.7001619895969042,0.571731724983368,0.8517473796075297,0.8644467950999223,0.8285449723443542
9.849999999999834,0.9998329526260713,0.7001654174832633,0.5717364738506313,0.8517574491464925,0.8644585354854574,0.8285598402462021
9.859999999999834,0.9998332973235965,0.7001688412239729,0.5717412171812771,0.8517674948149234,0.8644702402507767,0.8285746669853356
9.869999999999834,0.9998336411239886,0.7001722608259578,0.5717459549839446,0.8517775166684738,0.864481909529939,0.8285894527083181
9.879999999999834,0.9998339840301594,0.7001756762961285,0.5717506872672582,0.8517875147626481,0.8644935434564944,0.8286041975611602
9.889999999999834,0.9998343260450097,0.7001790876413824,0.5717554140398278,0.851797489152804,0.8645051421634848,0.8286189016893194
9.899999999999833,0.9998346671714287,0.7001824948686046,0.5717601353102515,0.8518074398941533,0.8645167057834449,0.8286335652377019
9.909999999999833,0.9998350074122934,0.700185897984666,0.5717648510871114,0.8518173670417631,0.8645282344484058,0.8286481883506662
9.919999999999833,0.9998353467704696,0.7001892969964245,0.5717695613789766,0.8518272706505569,0.8645397282898951,0.8286627711720234
9.929999999999833,0.9998356852488123,0.7001926919107251,0.5717742661944021,0.8518371507753142,0.8645511874389413,0.8286773138450421
9.939999999999833,0.9998360228501649,0.7001960827344005,0.57177896554193,0.8518470074706719,0.8645626120260721,0.8286918165124464
9.949999999999832,0.9998363595773592,0.700199469474269,0.5717836594300876,0.8518568407911247,0.8645740021813179,0.8287062793164205
9.959999999999832,0.9998366954332161,0.7002028521371366,0.5717883478673883,0.8518666507910269,0.8645853580342141,0.8287207023986103
9.969999999999832,0.9998370304205451,0.7002062307297962,0.5717930308623324,0.8518764375245919,0.8645966797138028,0.8287350859001259
9.979999999999832,0.9998373645421452,0.7002096052590276,0.5717977084234058,0.8518862010458931,0.8646079673486329,0.8287494299615419
9.989999999999831,0.9998376978008036,0.7002129757315977,0.571802380559081,0.8518959414088649,0.8646192210667631,0.8287637347229003
9.999999999999831,0.9998380301992965,0.7002163421542601,0.571807047277816,0.8519056586673039,0.8646304409957641,0.828778000323713


==> lineOutputRandomShuffled_10pairs_3-1network_adjT0i93and1_g-0i5_delta0_lda1_ep0i01_rounds1000_shots30_plotmean.csv <==
numberSupervisedPairsList,SsvTrainingMeanList,SsvTestingAllMeanList,SsvTestingUsvMeanList,SsvGraphTrainingMeanList,SsvGraphTestingAllMeanList,SsvGraphTestingUsvMeanList
1,1.0000000000053817,0.5625814141956523,0.5139793491056824,0.9935904591661282,0.6762156189558848,0.6402415994838866
2,0.9984942754000042,0.6052705888764847,0.5069646672456048,0.8983989649745318,0.782808667395976,0.7352866684022888
3,0.9948525104425404,0.6658162451838069,0.5248007029300642,0.855302617115216,0.8239814717265664,0.7719129930383138
4,0.9929069067724421,0.7031611023245312,0.5099972326925907,0.8328087395978372,0.8487834850623489,0.7956995332355985
5,0.9859127813027169,0.737550343340981,0.4891879053792453,0.8250273291406138,0.8573506861173777,0.7974217065304737
6,0.9781115241524279,0.7972404954959277,0.5259339525111775,0.8185558141415438,0.8654953419280916,0.797429694826357
7,0.9690250336240095,0.8277721507243141,0.49818209062502455,0.8134126343703937,0.8687610724146914,0.7882141588072986
8,0.9549574894933461,0.8671750438927841,0.5160452614905348,0.805928133120261,0.8765990663508149,0.7976957032876065
9,0.9419702587296368,0.904098113015401,0.5632488015872775,0.7991126322660879,0.8842335373904109,0.821464227679544
10,0.9301508394903933,0.9301508394903933,1.0,0.7948922286737541,0.8870045200963518,1.0

